Redshifting the Study of Cold Brown Dwarfs and Exoplanets: the Mid-Infrared Wavelength Region as an Indicator of Surface Gravity and Mass

JWST is opening many avenues for exploration. For cold brown dwarfs and exoplanets, JWST has opened the door to the mid-infrared wavelength region, where such objects emit significant energy. For the first time, astronomers have access to mid-infrared spectroscopy for objects colder than 600 K. The first spectra appear to validate the model suite known as ATMO 2020++: atmospheres which include disequilibrium chemistry and have a non-adiabatic pressure-temperature relationship. Preliminary fits to JWST spectroscopy of Y dwarfs show that the slope of the energy distribution from lambda = 4.5 um to lambda = 10 um is very sensitive to gravity. We explore this phenomenon using PH3-free ATMO 2020++ models and updated WISE W2 - W3 colors. We find that an absolute 4.5 um flux measurement constrains temperature, and the ratio of the 4.5 um flux to the 10 - 15 um flux is sensitive to gravity and less sensitive to metallicity. We identify 10 T dwarfs with red W2 - W3 colors which are likely to be very low gravity, young, few-Jupiter-mass objects; one of these is the previously known COCONUTS-2b. The unusual Y dwarf WISEPA J182831.08+265037.8 is blue in W2 - W3 and we find that the 4 to 18 um JWST spectrum is well reproduced if the system is a pair of high gravity 400 K dwarfs. Recently published JWST colors and luminosity-based effective temperatures for late-T and Y dwarfs further corroborate the ATMO 2020++ models, demonstrating the potential for significant improvement in our understanding of cold very low-mass bodies in the solar neighborhood.

==> Leggett_2024_MRT.txt <==
Title: Redshifting the Study of Cold Brown Dwarfs and Exoplanets: the 10 – 15 um Wavelength Region as an Indicator of Surface Gravity and Mass
Authors: Leggett, Tremblin
Table: Table 5 (Appendix)
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label             Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     Survey            ? Survey Name for Object
  11- 19 A9     ---     RA                Discovery Right Ascension as HHMMSS.SS
  21- 29 A9     ---     Decl.             Discovery Declination as +-DDMMSS.S
  31- 33 A3     ---     CloseBinary       ? Component if in close binary
  35- 77 A43    ---     OtherName         ? Alternative Object Name
  79- 83 A5     ---     SpType            Spectral type classification where 6.0=T6 and 10.0=Y0
  85- 89 F5.2   mag     M-minus-m         ? Absolute magnitude - apparent magnitude
  91- 95 F5.2   mag     Y                 ? Y Vega mag MKO system
  97-101 F5.2   mag     J                 ? J Vega mag MKO system
 103-107 F5.2   mag     H                 ? H Vega mag MKO system
 109-113 F5.2   mag     K                 ? K Vega mag MKO system
 115-119 F5.2   mag     L'                ? L' Vega mag MKO system
 121-125 F5.2   mag     M'                ? M' Vega mag MKO system
 128-137 A10    ---     IR-Note           ? Mags transformed to MKO: "HST" from HST, Leggett et al. 2017; "H2M" "Ks2M" from 2MASS, Stephens_2004; "Ks" from Ks to K, Stephens_2004 and Leggett_2015; "NY" from NIRI Y, Liu_2012; "SJ" "SH" from SOAR(CIT), Stephens_2004.
 139-143 F5.2   mag     [3.6]             ? [3.6] Vega mag Spitzer channel 1
 145-149 F5.2   mag     [4.5]             ? [4.5] Vega mag Spitzer channel 2
 151-155 F5.2   mag     [5.8]             ? [5.8] Vega mag Spitzer channel 3
 157-161 F5.2   mag     [8.0]             ? [8.0] Vega mag Spitzer channel 4
 163-167 F5.2   mag     W1                ? WISE W1 Vega mag from ALLWISE Source Catalog
 169-173 F5.2   mag     W2                ? WISE W2 Vega mag from ALLWISE Source Catalog
 175-179 F5.2   mag     W3                ? WISE W3 Vega mag from ALLWISE Source Catalog unless WISE Note
 181-185 F5.2   mag     W4                ? WISE W4 Vega mag from ALLWISE Source Catalog unless WISE Note
 188-191 A4     ---     Mid-IR-Note       ? "TW": the W3 value was measured from WISE Catalog images in this work; "L21": the W3 value was measured from WISE Catalog images in Leggett et al. 2021
 193-196 F4.2   mag     Mmerr             ? uncertainty in M - m
 198-201 F4.2   mag     Yerr              ? uncertainty in Y
 203-206 F4.2   mag     Jerr              ? uncertainty in J
 208-211 F4.2   mag     Herr              ? uncertainty in H
 213-216 F4.2   mag     Kerr              ? uncertainty in K
 218-221 F4.2   mag     Lerr              ? uncertainty in L'
 223-226 F4.2   mag     Merr              ? uncertainty in M'
 228-231 F4.2   mag     [3.6]err          ? uncertainty in [3.6]
 233-236 F4.2   mag     [4.5]err          ? uncertainty in [4.5]
 238-241 F4.2   mag     [5.8]err          ? uncertainty in [5.8]
 243-246 F4.2   mag     [8.0]err          ? uncertainty in [8.0]
 248-251 F4.2   mag     W1err             ? uncertainty in W1
 253-256 F4.2   mag     W2err             ? uncertainty in W2
 258-261 F4.2   mag     W3err             ? uncertainty in W3
 263-266 F4.2   mag     W4err             ? uncertainty in W4
 269-308 A40    ---     DiscoveryRef      Discovery reference (1)
 310-336 A27    ---     SpTypeRef         Spectral type classification reference (1)
 338-371 A34    ---     ParallaxRef       ? Parallax measurement for M - m reference (1)
 373-421 A49    ---     Near-IR-Phot-Ref  ? Near-infrared photometry reference (1)
 423-454 A32    ---     Spitzer-Phot-Ref  ? Spitzer photometry reference (1)
                 
--------------------------------------------------------------------------------
123456789 11	 19	21	   29 31  35	                                  77  79	85	  91	97	  103	109	  115	121	   128	      139   145	  151	157	  163	169	  175	181	   188	193	 198  203  208	213	 218  223  228	233  238  243  248	253	 258  263	269	                                     310	                     338		                        373		                                          423	                       455
CWISEP    000229.93 +635217.0                                                 7.5   999   99    199   299   399   499   599               17.35 15.69 899   999   18.21 15.73 3999  4999        9    9    9    9    9    9    9    0.25 0.06 9    9    0.21 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
WISE      000517.48 +373720.5                                                 9.0   0.52  18.48 17.59 17.98 17.99 14.43 599    NY         15.43 13.28 899   999   16.51 13.30 11.75 4999   TW   0.04 0.02 0.02 0.03 0.03 0.10 9    0.04 0.04 9    9    0.04 0.01 0.08 9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2019                   Leggett_2015                                      Kirkpatrick_2019                
CWISEP    001146.07 -471306.8                                                 8.5   999   99    19.28 19.69 399   499   599               17.74 15.81 899   999   18.75 15.99 3999  4999        9    9    0.07 0.20 9    9    9    0.09 0.02 9    9    0.20 0.05 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
WISE      001354.39 +063448.2                                                 8.0   999   20.56 19.54 19.98 20.79 499   599    NY         17.15 15.16 899   999   17.95 15.23 3999  4999        9    0.04 0.03 0.04 0.10 9    9    0.03 0.03 9    9    0.11 0.03 9    9     Pinfield_2014a                           Pinfield_2014a                                                 Leggett_2015                                      Pinfield_2014a                  
WISEA     001449.96 +795116.1                                                 8.0   999   20.32 19.36 299   399   499   599    HST        17.76 15.88 899   999   19.32 15.97 13.55 4999   TW   9    0.10 0.10 9    9    9    9    0.04 0.02 9    9    0.28 0.04 0.27 9     Bardalez_2020                            Bardalez_2020                                                  Leggett_2021                                      Bardalez_2020                   
WISEU     001908.31 -094323.3                                                 7.0   999   19.72 18.80 299   399   499   599               17.12 15.67 899   999   17.74 15.75 3999  4999        9    0.10 0.08 9    9    9    9    0.03 0.02 9    9    0.10 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISE     002727.44 -012101.7                                                 9.0   -1.33 99    19.64 299   399   499   599               17.35 15.23 899   999   18.20 15.22 3999  4999        0.32 9    0.06 9    9    9    9    0.07 0.02 9    9    0.15 0.04 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2021a               
WISEA     002810.59 +521853.1                                                 7.5   999   99    19.20 299   399   499   599               17.36 15.67 899   999   17.99 15.63 13.77 4999   TW   9    9    0.16 9    9    9    9    0.04 0.02 9    9    0.10 0.04 0.32 9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISEA     002909.90 +190516.6                                                 7.0   999   99    17.96 299   18.70 499   599               16.73 15.30 899   999   17.61 15.37 3999  4999        9    9    0.03 9    0.05 9    9    0.03 0.02 9    9    0.09 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
WISE      003231.09 -494651.4                                                 8.5   -1.08 99    18.56 18.87 18.99 499   599    Ks         16.93 14.93 899   999   18.07 15.05 3999  4999        0.09 9    0.06 0.14 0.27 9    9    0.05 0.02 9    9    0.11 0.03 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
ULAS      003402.77 -005206.7     CFBDS J003402-005206                        8.5   -0.82 18.98 18.15 18.49 18.48 499   599               16.23 14.50 14.82 13.91 17.24 14.58 3999  4999        0.04 0.10 0.04 0.04 0.04 9    9    0.03 0.02 0.05 0.06 0.06 0.02 9    9     Warren_2007                              Cushing_2011                Dupuy_2013 Smart_2010 Marocco_2010 Warren_2007                                       Kirkpatrick_2019                
2MASS     003451.57 +052305.0                                                 6.5   0.40  16.21 15.14 15.58 16.07 13.30 12.66             14.10 12.58 13.13 12.41 15.17 12.67 11.68 4999   TW   0.05 0.02 0.02 0.02 0.03 0.04 0.10 0.02 0.02 0.03 0.03 0.03 0.02 0.07 9     Burgasser_2004                           Burgasser_2006              Kirkpatrick_2019                   UKIDSS_LAS                                        Kirkpatrick_2019                
CWISEP    003507.77 -153233.8                                                 8.0   999   99    19.13 299   399   499   599               17.11 15.23 899   999   18.17 15.34 3999  4999        9    9    0.03 9    9    9    9    0.07 0.02 9    9    0.14 0.04 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
WISEA     003631.29 -642735.6                                                 6.5   999   99    199   299   399   499   599               17.20 15.82 899   999   18.49 15.93 3999  4999        9    9    9    9    9    9    9    0.04 0.02 9    9    0.16 0.05 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
WISE      003829.05 +275852.1                                                 9.0   -0.27 99    18.39 299   399   499   599               16.45 14.41 899   999   17.50 14.42 12.83 4999   TW   0.05 9    0.08 9    9    9    9    0.04 0.02 9    9    0.07 0.02 0.12 9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2019                
CWISE     004143.77 -401929.9                                                 8.0   -0.58 99    17.39 299   17.56 499   599    Ks         16.13 14.91 899   999   17.04 15.02 12.30 4999   TW   0.27 9    0.01 9    0.11 9    9    0.03 0.02 9    9    0.05 0.03 0.15 9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2021a               
CWISEP    004158.35 +381811.9                                                 8.0   999   99    19.26 19.54 399   499   599               17.82 16.07 899   999   18.77 15.96 3999  4999        9    9    0.07 0.22 9    9    9    0.10 0.02 9    9    0.22 0.06 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
CWISE     004311.24 -382225.0                                                 8.5   -2.10 99    18.70 18.96 399   499   599    SJ SH      17.09 15.17 899   999   18.99 15.27 3999  4999        0.95 9    0.17 0.11 9    9    9    0.05 0.02 9    9    0.27 0.03 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2021a               
WISEU     004851.21 +250814.9                                                 8.5   999   99    19.51 299   399   499   599               16.79 14.74 899   999   17.84 14.80 3999  4999        9    9    0.16 9    9    9    9    0.03 0.02 9    9    0.10 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISE      004945.61 +215120.0                                                 8.5   0.74  99    16.34 16.72 16.77 499   599               15.01 13.04 899   999   16.07 13.06 11.51 4999   TW   0.03 9    0.02 0.02 0.07 9    9    0.02 0.02 9    9    0.05 0.01 0.06 9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS Kirkpatrick_2019                       Kirkpatrick_2019                
2MASS     005019.94 -332240.2                                                 7.0   -0.12 16.85 15.65 16.04 15.91 499   599               14.87 13.59 13.32 13.00 15.57 13.61 12.29 4999   TW   0.05 0.10 0.10 0.10 0.10 9    9    0.02 0.02 0.03 0.04 0.02 0.01 0.09 9     Tinney_2005                              Burgasser_2006              Dupuy_2013                         Leggett_2010                                      Kirkpatrick_2019                
WISEU     005559.88 +594745.0                                                 7.0   999   99    17.90 299   399   499   599               16.45 14.97 899   999   17.54 15.12 3999  4999        9    9    0.05 9    9    9    9    0.02 0.02 9    9    0.09 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
CFBDS     005910.90 -011401.3                                                 8.5   0.07  18.77 18.03 18.27 18.71 499   13.68             15.77 13.72 14.24 13.31 17.04 13.73 12.38 4999        0.02 0.06 0.05 0.05 0.05 9    0.15 0.03 0.02 0.04 0.04 0.08 0.02 0.13 9     Delorme_2008                             Cushing_2011                Dupuy_2012 Marocco_2010            UKIDSS_LAS Delorme_2008 Leggett_2010 Leggett_2017 Kirkpatrick_2019                
WISEA     010116.12 -520629.8                                                 8.5   999   99    19.76 299   399   499   599               17.69 15.69 899   999   18.73 15.83 3999  4999        9    9    0.12 9    9    9    9    0.06 0.02 9    9    0.20 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISEP    010527.69 -783419.3                                                 9.0   -0.30 20.48 19.84 299   399   499   599               17.29 15.20 899   999   18.91 15.12 3999  4999        0.11 0.23 0.03 9    9    9    9    0.07 0.02 9    9    0.43 0.05 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2021a                       Meisner_2020a                   
CWISEP    010650.61 +225159.1                                                 6.0   999   99    17.52 299   18.00 499   599               16.49 15.14 899   999   17.51 15.09 12.29 4999   TW   9    9    0.03 9    0.07 9    9    0.04 0.02 9    9    0.08 0.03 0.11 9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
CWISE     011952.82 -450231.2                                                 8.0   999   99    17.12 17.51 17.46 499   599    Ks         16.25 14.69 899   999   17.13 14.77 3999  4999        9    9    0.01 0.05 0.13 9    9    0.03 0.02 9    9    0.05 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              VISTA_VHS                                         Kirkpatrick_2021a               
WISEA     012057.0  -764216.4                                                 8.0   999   20.14 19.10 299   399   499   599               17.66 15.79 899   999   18.48 15.85 3999  4999        9    0.14 0.10 9    9    9    9    0.06 0.02 9    9    0.12 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
WISEA     012834.87 -280302.5                                                 6.0   999   18.86 17.73 17.88 18.16 499   599    Ks         16.72 15.51 899   999   17.70 15.59 3999  4999        9    0.02 0.01 0.03 0.08 9    9    0.03 0.02 9    9    0.09 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VIKING                                      Meisner_2020b                   
WISEA     013217.78 -581825.9                                                 9.0   -2.83 99    19.72 299   399   499   599               17.88 15.74 899   999   19.08 15.74 13.90 4999   TW   0.60 9    0.04 9    9    9    9    0.06 0.02 9    9    0.26 0.04 0.25 9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Meisner_2020b                   
CFBDS     013302.27 +023128.4                                                 8.5   -1.37 19.36 18.34 18.51 399   499   599               16.79 15.05 899   999   17.52 15.04 3999  4999        0.10 0.11 0.08 0.15 9    9    9    0.04 0.02 9    9    0.09 0.03 9    9     Albert_2011                              Albert_2011                 Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
WISEU     013522.46 -221957.3                                                 6.5   999   99    18.24 299   18.78 499   599    Ks         17.15 15.79 899   999   18.64 16.38 3999  4999        9    9    0.03 9    0.27 9    9    0.04 0.02 9    9    0.21 0.09 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
WISE      013525.64 +171503.4                                                 6.0   -1.65 99    17.03 17.52 399   499   599               16.08 14.57 899   999   16.96 14.66 3999  4999        0.16 9    0.02 0.03 9    9    9    0.03 0.02 9    9    0.05 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  UKIDSS_UHS Kirkpatrick_2021a                      Kirkpatrick_2021a               
WISEA     013810.78 -412220.2                                                 6.0   999   99    199   299   399   499   599               17.43 16.20 899   999   18.47 16.29 3999  4999        9    9    9    9    9    9    9    0.04 0.02 9    9    0.15 0.07 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISE     014308.73 -703359.1                                                 7.5   999   18.76 17.72 299   18.46 499   599    Ks         16.64 14.90 899   999   17.41 14.95 3999  4999        9    0.05 0.02 9    0.24 9    9    0.04 0.02 9    9    0.05 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              VISTA_VHS Kirkpatrick_2021a                       Kirkpatrick_2021a               
WISEA     014603.23 -261908.7                                                 7.5   999   99    199   299   399   499   599               17.49 15.81 899   999   1999  15.88 13.16 4999   TW   9    9    9    9    9    9    9    0.05 0.02 9    9    9    0.05 0.17 9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
WISE      014656.66 +423410.0 A                                               9.0   -1.42 22.02 21.06 21.66 399   499   599               17.86 15.54 899   999   1999  2999  3999  4999        0.08 0.16 0.07 0.12 9    9    9    0.17 0.10 9    9    9    9    9    9     Kirkpatrick_2012                         Dupuy_2015                  Kirkpatrick_2019                   Dupuy_2015                                        Leggett_2021                    
WISE      014656.66 +423410.0 B                                               10.0  -1.42 22.85 22.05 22.69 399   499   599               18.86 16.24 899   999   1999  2999  3999  4999        0.08 0.19 0.07 0.14 9    9    9    0.17 0.10 9    9    9    9    9    9     Kirkpatrick_2012                         Dupuy_2015                  Kirkpatrick_2019                   Dupuy_2015                                        Leggett_2021                    
WISEPC    014807.25 -720258.7                                                 9.5   -0.20 19.68 18.92 19.34 19.69 499   599               16.84 14.65 899   999   17.90 14.63 3999  4999        0.08 0.04 0.02 0.03 0.1  9    9    0.05 0.02 9    9    0.08 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Tinney_2014 Dupuy_2013             Leggett_2017                                      Kirkpatrick_2019                
CWISE     014837.51 -104805.6                                                 8.5    999  99    18.14 17.88 18.66 499   599    Ks2M       16.47 14.63 899   999   16.85 14.57 12.59 4999   TW   9    9    0.03 0.21 0.25 9    9    0.04 0.02 9    9    0.05 0.02 0.12 9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              Kirkpatrick_2021a                                 Kirkpatrick_2021a               
ULAS      015024.37 +135924.0                                                 7.5   -2.00 18.81 17.88 18.11 17.85 499   599               16.45 15.11 899   999   17.59 15.22 3999  4999        0.13 0.06 0.02 0.02 0.16 9    9    0.02 0.02 9    9    0.09 0.03 9    9     Burningham_2010b                         Burningham_2010b            Kirkpatrick_2019                   UKIDSS_LAS                                        Kirkpatrick_2019                
WISEA     015507.35 -421635.7                                                 9.0   999   99    199   299   399   499   599               18.38 16.17 899   999   19.82 16.25 3999  4999        9    9    9    9    9    9    9    0.10 0.02 9    9    0.49 0.06 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
WISEA     015601.22 +525304.4                                                 8.0   999   99    199   299   399   499   599               16.70 15.35 899   999   17.48 15.41 3999  4999        9    9    9    9    9    9    9    0.02 0.02 9    9    0.07 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISEP    015613.24 +325526.6                                                 7.0   999   21.94 21.46 299   399   499   599               17.56 16.12 899   999   1999  16.04 3999  4999        9    0.06 0.30 9    9    9    9    0.09 0.03 9    9    9    0.07 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a Meisner_2023                        Meisner_2020a                   
CWISEP    021243.55 +053147.2                                                 11.0  999   99    22.70 299   399   499   599               18.93 16.03 899   999   1999  16.02 3999  4999        9    9    0.09 9    9    9    9    0.25 0.02 9    9    9    0.07 9    9     Meisner_2020a                            Leggett_2021                                                   Leggett_2021                                      Meisner_2020a                   
WISEA     021420.18 -573245.1                                                 8.5   999   99    19.73 299   399   499   599               18.08 16.16 899   999   19.30 16.25 3999  4999        9    9    0.18 9    9    9    9    0.08 0.02 9    9    0.27 0.06 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISE     021948.68 +351845.3     Ross 19B                                    9.5   -1.21 21.86 21.14 299   399   499   599               699   799   899   999   18.62 15.81 3999  4999        0    0.06 0.02 9    9    9    9    9    9    9    9    0.20 0.06 9    9     Schneider_2021                           Schneider_2021              Gaia                               Schneider_2021 Meisner_2023                                                       
CWISEP    022122.41 -564125.0                                                 8.0   999   99    18.78 299   399   499   599               17.39 15.65 899   999   18.37 15.79 3999  4999        9    9    0.05 9    9    9    9    0.06 0.02 9    9    0.11 0.04 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
CWISEP    023842.60 -133210.7                                                 11.0  -0.33 99    199   299   399   499   599               19.06 16.33 899   999   1999  16.32 3999  4999        0.56 9    9    9    9    9    9    0.22 0.02 9    9    9    0.08 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                                                                    Meisner_2020a                   
2MASSI    024313.70 -245329.0                                                 6.0   -0.14 16.21 15.13 15.39 15.34 13.25 13.27             13.95 12.98 12.71 12.27 14.67 12.97 11.49 4999        0.08 0.10 0.03 0.03 0.03 0.05 0.16 0.02 0.02 0.05 0.05 0.02 0.01 0.14 9     Burgasser_2002                           Burgasser_2006              Vrba_2004                          Knapp_2004 Golimowski_2004                        Kirkpatrick_2019                
WISE      024714.52 +372523.5                                                 8.0   -0.94 99    18.00 18.24 399   499   599               16.70 14.55 899   999   17.74 14.58 3999  4999        0.07 9    0.06 0.19 9    9    9    0.04 0.03 9    9    0.09 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Best_2020                          Kirkpatrick_2019 Best_2020                        Kirkpatrick_2019                
WISEPA    025409.45 +022359.1     PSO J043.5395+02.3995                       8.0   0.82  17.00 15.92 16.29 16.73 499   599               14.69 12.70 899   999   15.75 12.74 11.36 4999        0.02 0.02 0.02 0.02 0.05 9    9    0.02 0.02 9    9    0.04 0.01 0.14 9     Kirkpatrick_2011 Scholz_2011             Kirkpatrick_2011            Kirkpatrick_2019                   UKIDSS_LAS                                        Kirkpatrick_2019                
WISEA     025756.40 -265528.8                                                 9.5   999   99    20.99 299   399   499   599               18.30 15.95 899   999   19.39 16.09 3999  4999        9    9    0.07 9    9    9    9    0.10 0.02 9    9    0.35 0.06 9    9     Meisner_2020b                            Meisner_2020b                                                  Kirkpatrick_2021a                                 Meisner_2020b                   
WISEA     030009.90 +413050.3                                                 8.0   999   99    19.20 299   399   499   599               699   799   899   999   1999  15.98 3999  4999        9    9    0.17 9    9    9    9    9    9    9    9    0.34 0.07 9    9     Kota_2022                                Kota_2022                                                      UKIDSS_UHS                                                                        
UGCS      030013.86 +490142.5                                                 6.5   999   19.05 17.97 18.37 399   499   599               699   799   899   999   17.58 15.68 3999  4999        9    0.07 0.10 0.10 9    9    9    9    9    9    9    0.08 0.04 9    9     Lodieu_2009                              Lodieu_2009                                                    UKIDSS_GCS                                                                        
WISEA     030237.53 -581740.3                                                 10.0  -1.11 99    20.67 299   399   499   599               18.19 15.84 899   999   18.99 15.90 3999  4999        0.11 9    0.23 9    9    9    9    0.09 0.02 9    9    0.19 0.04 9    9     Tinney_2018                              Tinney_2018                 Kirkpatrick_2021a                  Leggett_2021                                      Kirkpatrick_2019                
WISE      030449.03 -270508.3                                                 10.0  -0.68 21.32 20.79 21.02 399   499   599               17.71 15.49 899   999   1999  15.58 3999  4999        0.08 0.15 0.09 0.16 9    9    9    0.03 0.02 9    9    9    0.04 9    9     Pinfield_2014b                           Pinfield_2014b              Kirkpatrick_2021a                  Pinfield_2014b Leggett_2017                       Kirkpatrick_2019                
WISEA     030534.09 -582635.5                                                 8.0   999   99    19.10 299   399   499   599               17.34 15.52 899   999   18.11 15.54 3999  4999        9    9    0.06 9    9    9    9    0.04 0.02 9    9    0.09 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
WISEA     030919.70 -501614.2 AB                                              7.0   -1.03 99    17.06 17.40 17.95 499   599    Ks         15.53 13.63 899   999   16.72 13.66 12.36 4999   TW   0.10 9    0.04 0.04 0.05 9    9    0.03 0.02 9    9    0.05 0.01 0.11 9     Tinney_2018                              Greco_2019                  Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
WISEPA    031325.96 +780744.2                                                 8.5   0.66  99    17.67 17.67 399   14.13 599               15.31 13.27 899   999   15.98 13.22 11.92 4999   TW   0.04 9    0.07 0.07 9    0.11 9    0.02 0.02 9    9    0.02 0.01 0.09 9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  Beichman_2014 Leggett_2019                        Kirkpatrick_2019                
CWISEP    031935.50 -041231.7                                                 9.5   999   99    20.54 299   399   499   599               18.84 16.55 899   999   1999  16.41 3999  4999        9    9    0.19 9    9    9    9    0.18 0.03 9    9    9    0.09 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
CWISEP    032109.59 +693204.5                                                 10.5  -0.82 99    21.3  299   399   499   599               18.56 15.93 899   999   1999  15.99 3999  4999        0.13 9    0.06 9    9    9    9    0.19 0.02 9    9    9    0.05 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
WISEPC    032337.53 -602554.9                                                 8.5   -0.72 99    18.23 18.40 399   499   599               16.57 14.51 899   999   17.55 14.50 3999  4999        0.07 9    0.03 0.02 9    9    9    0.04 0.02 9    9    0.05 0.01 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2011                        Kirkpatrick_2019                
WISE      032504.33 -504400.3                                                 8.0   -2.18 99    19.01 19.39 399   499   599               17.75 15.70 899   999   18.74 15.67 3999  4999        0.16 9    0.07 0.22 9    9    9    0.09 0.03 9    9    0.17 0.04 9    9     Schneider_2015                           Schneider_2015              Kirkpatrick_2019                   VISTA_VHS                                         Kirkpatrick_2019                
WISE      032517.69 -385454.1                                                 9.0   -1.10 99    19.73 19.58 399   499   599               17.12 14.98 899   999   18.34 15.04 3999  4999        0.12 9    0.25 0.20 9    9    9    0.05 0.02 9    9    0.13 0.03 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2019                
WISE      032547.72 +083118.2                                                 7.0   -0.59 99    16.10 299   16.18 499   599               14.70 13.59 899   999   15.43 13.59 11.68 4999   TW   0.08 9    0.01 9    0.04 9    9    0.02 0.02 9    9    0.02 0.01 0.07 9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2019                
WISEA     032600.28 +421056.8                                                 8.5   999   99    18.71 299   399   499   599               17.23 15.29 899   999   18.78 15.29 3999  4999        9    9    0.12 9    9    9    9    0.04 0.02 9    9    0.26 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISEA     032811.00 -422321.6                                                 8.5   999   99    19.16 299   399   499   599               17.93 16.03 899   999   19.25 16.18 3999  4999        9    9    0.09 9    9    9    9    0.07 0.02 9    9    0.28 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
WISE      033515.01 +431045.1                                                 9.0   -0.36 19.95 19.32 19.87 20.86 499   599    NY         16.61 14.38 899   999   18.36 14.42 3999  4999        0.04 0.03 0.02 0.04 0.11 9    9    0.04 0.02 9    9    0.21 0.02 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  Leggett_2015                                      Kirkpatrick_2019                
WISE      033605.05 -014350.4                                                 10.0  -0.02 21.02 21.26 21.59 21.8  499   599    NY Ks      17.25 14.63 899   999   18.16 14.66 3999  4999        0.05 0.11 0.14 0.31 0.50 9    9    0.06 0.02 9    9    0.15 0.02 9    9     Mace_2013a                               Martin_2018                 Kirkpatrick_2019                   Leggett_2021                                      Kirkpatrick_2019                
WISEA     034227.44 -462252.0                                                 7.5   999   99    18.73 19.15 399   499   599               17.71 16.13 899   999   19.05 16.14 3999  4999        9    9    0.06 0.19 9    9    9    0.06 0.02 9    9    0.23 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISEP    034514.82 +173528.1                                                 8.5   999   99    19.05 299   399   499   599               17.42 15.45 899   999   18.35 15.57 3999  4999        9    9    0.15 9    9    9    9    0.08 0.02 9    9    0.19 0.05 9    9     Meisner_2020a                            Leggett_2021                                                   UKIDSS_UHS                                        Meisner_2020a                   
2MASS     034807.72 -602227.0                                                 7.0   0.40  99    15.00 15.49 15.60 499   599    H2M Ks     14.17 12.54 12.89 12.28 15.00 12.57 11.22 4999        0.03 9    0.03 0.10 0.10 9    9    0.02 0.02 0.03 0.04 0.01 0.01 0.08 9     Burgasser_2003                           Burgasser_2006              Kirkpatrick_2019                   VISTA_VHS 2MASS                                   Kirkpatrick_2019                
WISE      035000.32 -565830.2                                                 11.0  1.21  21.62 22.09 22.51 399   499   599               17.94 14.69 899   999   18.58 14.73 12.16 4999   TW   0.03 0.12 0.12 0.20 9    9    9    0.10 0.02 9    9    0.12 0.02 0.10 9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2019                   Leggett_2015                                      Kirkpatrick_2019                
WISEA     035410.03 -572104.0                                                 7.5   999   99    199   299   399   499   599               17.77 16.06 899   999   18.79 16.20 3999  4999        9    9    9    9    9    9    9    0.06 0.02 9    9    0.15 0.05 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
WISEA     035733.85 +070557.4                                                 6.5   999   99    17.88 299   18.29 499   599               16.74 15.40 899   999   17.66 15.39 3999  4999        9    9    0.04 9    0.05 9    9    0.03 0.02 9    9    0.10 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
WISE      035934.06 -540154.6                                                 10.0  -0.67 21.84 21.53 21.72 22.80 499   599    Ks         17.55 15.33 899   999   19.21 15.41 13.57 4999   TW   0.06 0.11 0.11 0.17 0.30 9    9    0.07 0.02 9    9    0.22 0.03 0.17 9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  Leggett_2015                                      Kirkpatrick_2019                
WISE      040052.76 -511141.9                                                 7.5   999   99    18.55 18.86 18.78 499   599    Ks         699   799   899   999   18.27 15.83 3999  4999        9    9    0.04 0.23 0.24 9    9    9    9    9    9    0.10 0.04 9    9     Kota_2022                                Kota_2022                                                      VISTA_VHS                                                                         
CWISEP    040106.67 +085748.5                                                 8.5   999   99    19.47 299   399   499   599               17.6  15.68 899   999   19.49 15.80 3999  4999        9    9    0.19 9    9    9    9    0.08 0.02 9    9    0.50 0.06 9    9     Meisner_2020a                            Meisner_2020a                                                  UKIDSS_UHS                                        Meisner_2020a                   
CWISEP    040235.55 -265145.4                                                 11.0  0.33  99    24.00 299   399   499   599               18.17 15.45 899   999   18.00 15.58 3999  4999        0.39 9    0.50 9    9    9    9    0.15 0.02 9    9    0.11 0.04 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
CWISEP    040351.00 -491605.6     UCAC4 204–003910B                           8.5   -3.11 99    20.19 299   399   499   599               18.12 16.13 899   999   19.57 16.19 3999  4999        0.01 9    0.26 9    9    9    9    0.13 0.03 9    9    0.33 0.05 9    9     Meisner_2020a                            Meisner_2020a               Gaia                               Meisner_2020a                                     Meisner_2020a                   
WISE      040443.48 -642029.9                                                 9.0   -1.74 20.38 19.60 19.92 399   499   599               17.63 15.42 899   999   18.06 15.63 3999  4999        0.05 0.10 0.10 0.10 9    9    9    0.08 0.02 9    9    0.07 0.03 9    9     Schneider_2015                           Schneider_2015              Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
WISEA     040702.42 +190945.8     LSPM J0407+1911C                            6.5   -3.62 99    17.73 299   399   499   599               16.84 15.44 899   999   17.76 15.53 3999  4999        0.01 9    0.04 9    9    9    9    0.03 0.02 9    9    0.11 0.05 9    9     Meisner_2020b                            Meisner_2020b               Gaia                               UKIDSS_UHS                                        Meisner_2020b                   
WISEPA    041022.71 +150248.5                                                 10.0  0.88  19.61 19.44 20.02 19.91 15.39 599    NY         16.64 14.17 899   999   18.02 14.10 12.36 4999   TW   0.03 0.04 0.03 0.05 0.07 0.06 9    0.04 0.02 9    9    0.17 0.02 0.12 9     Cushing_2011                             Cushing_2011                Kirkpatrick_2019                   Leggett_2013 Leggett_2019                         Kirkpatrick_2019                
CWISE     041102.41 +471422.6                                                 7.0   999   99    17.67 18.11 399   499   599               699   799   899   999   17.06 14.63 12.90 4999   TW   9    9    0.02 0.07 9    9    9    9    9    9    9    0.06 0.02 0.25 9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              UKIDSS_GPS                                                                        
WISE      041358.14 -475039.3                                                 9.0   -1.47 20.82 19.62 20.20 20.68 499   599    Ks         17.80 15.49 899   999   19.16 15.60 3999  4999        0.13 0.10 0.03 0.03 0.12 9    9    0.09 0.02 9    9    0.23 0.03 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  Leggett_2015 Leggett_2017                         Kirkpatrick_2019                
CWISEP    041451.75 -585454.0                                                 1.0   999   20.32 19.63 19.45 399   499   599               699   799   899   999   16.76 15.37 3999  4999        9    0.20 0.11 0.15 9    9    9    9    9    9    9    0.03 0.03 9    9     Schneider_2020                           Schneider_2020                                                 VISTA_VHS Meisner_2023                                                            
2MASSI    041519.5  -093506.0                                                 8.0   1.22  16.38 15.32 15.70 15.83 13.28 12.47  Ks         14.26 12.37 12.87 12.11 15.15 12.31 11.09 4999        0.02 0.10 0.03 0.03 0.03 0.05 0.08 0.02 0.02 0.07 0.05 0.03 0.01 0.13 9     Burgasser_2002                           Burgasser_2006              Dupuy_2012                         VISTA_VHS Knapp_2004 Golimowski_2004                                              
WISEA     042236.95 -044203.5                                                 8.0   999   99    19.43 299   399   499   599               17.69 15.94 899   999   18.56 16.02 3999  4999        9    9    0.23 9    9    9    9    0.05 0.02 9    9    0.20 0.07 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISEP    042404.54 +665011.2                                                 8.0   999   99    19.45 299   399   499   599               17.41 15.66 899   999   17.78 15.59 3999  4999        9    9    0.08 9    9    9    9    0.08 0.02 9    9    0.09 0.04 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
CWISE     042455.69 +000221.5                                                 9.0   -2.14 99    19.67 299   399   499   599               17.64 15.43 899   999   19.67 15.53 3999  4999        0.70 9    0.07 9    9    9    9    0.09 0.02 9    9    0.53 0.04 9    9     Meisner_2020a                            Kirkpatrick_2021a           Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Meisner_2020a                   
WISE      043052.92 +463331.6                                                 8.0   -0.09 99    19.06 19.24 399   499   599               16.13 14.22 899   999   18.16 14.31 3999  4999        0.07 9    0.02 0.12 9    9    9    0.03 0.02 9    9    0.17 0.02 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  Best_2020 Kirkpatrick_2019                        Kirkpatrick_2019                
CWISE     043309.36 +100902.3                                                 8.0   999   99    18.00 299   18.64 499   599               16.93 15.15 899   999   18.01 15.18 3999  4999        9    9    0.03 9    0.06 9    9    0.05 0.02 9    9    0.13 0.04 9    9     Meisner_2020a                            Kirkpatrick_2021a                                              Meisner_2024RN                                    Meisner_2020a                   
CWISEP    044719.61 +202158.1                                                 9.0   999   99    199   299   399   499   599               17.90 15.74 899   999   17.93 15.72 3999  4999        9    9    9    9    9    9    9    0.12 0.02 9    9    0.13 0.07 9    9     Meisner_2020a                            Meisner_2020a                                                                                                    Meisner_2020a                   
WISEPA    044853.29 -193548.5                                                 5.0   -1.20 99    16.61 299   17.57 499   599    Ks         15.37 14.16 899   999   16.30 14.23 3999  4999        0.11 9    0.01 9    0.14 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2021a               
WISEPA    045853.89 +643452.9 A                                               8.5   0.17  99    17.50 17.77 399   14.50 599               15.46 13.54 899   999   1999  2999  3999  4999        0.03 9    0.07 0.11 9    0.10 9    0.08 0.11 9    9    9    9    9    9     Mainzer_2011                             Gelino_2011                 Kirkpatrick_2019                   Burgasser_2012 Leggett_2019                       Leggett_2019                    
WISEPA    045853.89 +643452.9 B                                               9.0   0.17  99    18.48 18.79 399   14.81 599               15.91 13.70 899   999   1999  2999  3999  4999        0.03 9    0.07 0.11 9    0.15 9    0.08 0.11 9    9    9    9    9    9     Mainzer_2011                             Gelino_2011                 Kirkpatrick_2019                   Burgasser_2012 Leggett_2019                       Leggett_2019                    
WISEA     050238.28 +100750.0                                                 9.0   -1.85 99    18.95 299   19.94 499   599               17.52 15.36 899   999   1999  15.30 3999  4999        0.23 9    0.04 9    0.07 9    9    0.05 0.02 9    9    9    0.04 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  Meisner_2024RN                                    Meisner_2020b                   
WISEU     050305.68 -564834.0                                                 11.0  -0.04 99    22.54 299   399   499   599               19    16.02 899   999   1999  15.99 3999  4999        0.09 9    0.09 9    9    9    9    0.19 0.02 9    9    9    0.04 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020b                   
CWISEP    050521.29 -591311.7                                                 6.5   999   99    20.74 20.62 399   499   599               17.54 16.16 899   999   18.08 16.32 3999  4999        9    9    0.07 0.08 9    9    9    0.07 0.03 9    9    0.08 0.05 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2023                                      Meisner_2020a                   
WISEA     050615.56 -514521.3                                                 8.0   999   99    20.31 20.89 399   499   599               18.34 16.23 899   999   19.12 16.20 3999  4999        9    9    0.05 0.14 9    9    9    0.10 0.02 9    9    0.20 0.05 9    9     Meisner_2020b                            Pinfield_Gromadzki_2014                                        Leggett_2021                                      Meisner_2020b                   
WISE      051208.66 -300404.4                                                 8.5   -1.64 99    19.39 299   399   499   599               17.64 15.58 899   999   19.44 15.60 3999  4999        0.11 9    0.07 9    9    9    9    0.08 0.02 9    9    0.39 0.04 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
UGPS      052127.27 +364048.6                                                 8.5   0.43  99    16.94 17.28 17.31 499   599               14.94 13.58 899   999   1999  2999  9399  4999        0.03 9    0.02 0.04 0.07 9    9    0.02 0.02 9    9    9    9    9    9     Burningham_2011                          Burningham_2011             Kirkpatrick_2019                   UKIDSS_UGPS                                       Kirkpatrick_2019                
CWISE     052306.42 -015355.4                                                 0.0   999   99    19.14 299   399   499   599               699   799   899   999   17.27 15.91 3999  4999        9    9    0.05 9    9    9    9    9    9    9    9    0.06 0.06 9    9     Brooks_2022                              Brooks_2022                                                    Meisner_2023                                                                      
CWISEP    052346.34 -545314.7                                                 9.5   999   99    199   299   399   499   599               18.56 16.19 899   999   1999  16.47 3999  4999        9    9    9    9    9    9    9    0.14 0.02 9    9    9    0.06 9    9     Meisner_2020a                            Meisner_2020a                                                                                                    Meisner_2020a                   
WISEA     053512.01 -773829.7                                                 9.5   999   99    19.67 299   399   499   599               18.12 15.88 899   999   19.81 15.91 3999  4999        9    9    0.20 9    9    9    9    0.08 0.02 9    9    0.39 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
WISE      053516.80 -750024.9                                                 11.0  -0.82 22.73 22.50 23.34 399   499   599               17.75 15.01 899   999   18.37 15.00 3999  4999        0.03 0.30 0.20 0.34 9    9    9    0.08 0.02 9    9    0.10 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  Leggett_2015                                      Kirkpatrick_2019                
CWISEP    053644.82 -305539.3                                                 9.5   -0.54 99    20.82 299   399   499   599               17.84 15.52 899   999   19.59 15.65 3999  4999        0.11 9    0.07 9    9    9    9    0.11 0.02 9    9    0.40 0.04 9    9     Meisner_2020a                            Kirkpatrick_2021a           Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Meisner_2020a                   
WISE      054047.00 +483232.4                                                 8.5   -0.79 99    18.61 299   399   499   599               16.97 14.77 899   999   18.10 14.92 3999  4999        0.07 9    0.08 9    9    9    9    0.05 0.02 9    9    0.14 0.03 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2019                
WISEA     061557.21 +152626.1                                                 8.5   -1.39 99    18.95 299   399   499   599               17.19 15.20 899   999   1999  2999  3999  4999        0.13 9    0.05 9    9    9    9    0.06 0.02 9    9    9    9    9    9     Martin_2018                              Martin_2018                 Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2021a               
WISEA     061713.07 +670400.8                                                 8.0   999   99    199   299   399   499   599               17.88 15.97 899   999   18.83 16.01 3999  4999        9    9    9    9    9    9    9    0.07 0.02 9    9    0.22 0.06 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
WISEPA    062720.07 -111428.8                                                 6.0   -0.63 99    15.25 15.44 15.46 499   599    Ks         14.27 13.32 899   999   14.98 13.31 11.62 4999   TW   0.10 9    0.02 0.08 0.05 9    9    0.03 0.02 9    9    0.02 0.01 0.07 9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  VISTA_VHS 2MASS                                   Kirkpatrick_2019                
CWISEP    063428.10 +504925.9                                                 10.0  -1.04 99    199   299   399   499   599               18.37 15.96 899   999   18.71 15.89 3999  4999        0.14 9    9    9    9    9    9    0.15 0.02 9    9    0.23 0.06 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                                                                    Meisner_2020a                   
WISEA     064503.72 +524054.1                                                 8.5   -1.36 99    18.93 299   399   499   599               17.16 15.14 899   999   1999  2999  3999  4999        0.16 9    0.09 9    9    9    9    0.04 0.02 9    9    9    9    9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  UKIDSS_UHS                                        Meisner_2020b                   
WISE      064723.23 -623235.5                                                 11.0  -0.01 23.13 22.94 23.11 23.43 499   599    Ks         17.89 15.07 899   999   19.06 15.11 3999  4999        0.04 0.09 0.10 0.20 0.18 9    9    0.09 0.02 9    9    0.16 0.02 9    9     Kirkpatrick_2013                         Kirkpatrick_2013            Kirkpatrick_2021a                  Leggett_2021 Leggett_2015 Leggett_2017            Kirkpatrick_2019                
WISEA     065113.90 -835502.6                                                 8.0   999   99    19.39 299   399   499   599               17.42 15.53 899   999   18.19 15.63 3999  4999        9    9    0.19 9    9    9    9    0.04 0.02 9    9    0.09 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISEP    070055.19 +783834.0                                                 6.0   999   99    199   299   399   499   599               17.92 16.71 899   999   1999  16.71 3999  4999        9    9    9    9    9    9    9    0.08 0.03 9    9    9    0.10 9    9     Meisner_2020a                            Meisner_2020a                                                                                                    Meisner_2020a                   
WISEA     071301.86 -585445.2                                                 9.0   -0.43 99    19.46 19.48 399   499   599    NY SJ SH   17.29 15.14 899   999   19.27 15.21 3999  4999        0.08 9    0.14 0.15 9    9    9    0.06 0.02 9    9    0.25 0.02 9    9     Tinney_2018                              Tinney_2018                 Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2019                
WISE      071322.55 -291751.9                                                 10.0  0.16  20.34 19.98 20.19 21.3  499   599               16.67 14.22 899   999   17.84 14.33 3999  4999        0.04 0.08 0.05 0.08 0.30 9    9    0.04 0.02 9    9    0.11 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2019                   Leggett_2015                                      Kirkpatrick_2019                
UGPS      072227.51 -054031.2                                                 9.0   1.93  17.37 16.52 16.90 17.07 13.13 12.11             14.30 12.22 899   999   15.14 12.20 10.21 4999        0.02 0.02 0.02 0.02 0.08 0.15 0.06 0.02 0.02 9    9    0.02 0.01 0.07 9     Lucas_2010                               Cushing_2011                Leggett_2012 Dupuy_2013            Lucas_2010 Leggett_2017                           Kirkpatrick_2019                
WISE      072312.44 +340313.5                                                 9.0   -1.08 99    18.19 18.63 399   499   599               16.77 14.68 899   999   17.88 14.72 3999  4999        0.07 9    0.05 0.06 9    9    9    0.04 0.02 9    9    0.12 0.02 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS Kirkpatrick_2019                       Kirkpatrick_2019                
2MASSI    072718.20 +171001.0                                                 7.0   0.26  16.21 15.19 15.67 15.69 13.68 12.97             14.46 13.02 13.24 12.64 15.18 12.99 3999  4999        0.01 0.10 0.03 0.03 0.03 0.05 0.08 0.02 0.02 0.06 0.11 0.02 0.01 9    9     Burgasser_2002                           Burgasser_2006              Dupuy_2013                         Knapp_2004 Golimowski_2004                        Kirkpatrick_2019                
2MASS     072900.02 -395404.3                                                 8.0   0.51  16.59 15.62 16.02 16.64 499   599               14.56 13.00 899   999   15.58 13.00 11.37 4999        0.14 0.10 0.10 0.10 0.10 9    9    0.02 0.02 9    9    0.02 0.01 0.12 9     Looper_2007                              Looper_2007                 Dupuy_2013 Faherty_2012            Leggett_2017                                      Kirkpatrick_2019                
WISE      073444.02 -715744.0                                                 10.0  -0.64 21.02 20.28 20.92 20.96 499   599    Ks         17.65 15.21 899   999   19.11 15.24 3999  4999        0.05 0.05 0.23 0.12 0.15 9    9    0.08 0.02 9    9    0.21 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  Leggett_2015                                      Kirkpatrick_2019                
CWISE     073844.52 -664334.6                                                 5.0   999   99    21.37 20.73 21.54 499   599               699   799   899   999   17.22 15.82 3999  4999        9    9    0.14 0.14 0.34 9    9    9    9    9    9    0.04 0.04 9    9     Meisner_2021                             Meisner_2021                                                   Meisner_2023                                                                      
SDSS      074149.15 +235127.5                                                 5.5   -0.68 17.13 15.90 16.10 16.28 499   599               15.02 14.03 899   999   15.82 14.11 3999  4999        0.10 0.01 0.01 0.02 0.04 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Knapp_2004                               Burgasser_2010              Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2021a               
ULAS      074502.79 +233240.3                                                 8.5   999   20.00 18.91 299   399   499   599               699   14.45 899   999   1999  2999  3999  4999        9    0.07 0.10 9    9    9    9    9    0.02 9    9    9    9    9    9     Burningham_2013                          Burningham_2013                                                UKIDSS_LAS                                        Kirkpatrick_2021a               
WISEPA    075003.84 +272544.8                                                 8.5   -0.82 19.75 18.73 19.00 399   499   599               16.68 14.48 899   999   17.89 14.58 3999  4999        0.08 0.09 0.05 0.06 9    9    9    0.04 0.02 9    9    0.14 0.03 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2019                   UKIDSS_LAS Kirkpatrick_2011                       Kirkpatrick_2019                
WISEPA    075108.79 -763449.6     COCONUTS-2b, L 34-26b                       9.0   -0.05 20.02 19.37 19.68 20.03 499   599    NY SJ SH   16.42 14.62 899   999   17.08 14.61 11.71 4999   TW   0.15 0.10 0.13 0.13 0.2  9    9    0.04 0.02 9    9    0.04 0.02 0.08 9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2019                   Leggett_2015                                      Kirkpatrick_2019                
WISEA     075438.20 +090044.9                                                 8.0   999   99    19.63 299   399   499   599               17.58 15.74 899   999   1999  15.81 3999  4999        9    9    0.21 9    9    9    9    0.05 0.02 9    9    9    0.06 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
CWISE     080556.14 +515330.4                                                 7.5   999   99    17.08 299   399   499   599               699   799   899   999   17.01 14.36 3999  4999        9    9    0.02 9    9    9    9    9    9    9    9    0.05 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              UKIDSS_UHS                                                                        
WISEA     080622.22 -082046.5                                                 8.0   -0.43 99    199   299   399   499   599               17.30 15.41 899   999   17.51 15.47 3999  4999        0.23 9    9    9    9    9    9    0.04 0.02 9    9    0.09 0.04 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                                                                    Meisner_2020b                   
          080714.68 -661848.7     WD 0806-661B, L 97-3B                       11.0  -1.41 25.14 25.42 25.29 399   499   599               19.28 16.78 899   999   19.58 16.69 3999  4999        0.07 0.22 0.23 0.14 9    9    9    0.10 0.05 9    9    0.29 0.07 9    9     Luhman_2011                              Kirkpatrick_2019            Subasavage_2009                    Leggett_2015                                      Leggett_2017                    
WISE      081117.81 -805141.3                                                 9.5   -0.03 20.17 19.65 19.99 20.49 499   599               16.82 14.4  899   999   17.86 14.43 12.72 11.09  TW   0.14 0.07 0.07 0.14 0.20 9    9    0.05 0.02 9    9    0.07 0.01 0.11 0.65  Mace_2013a                               Mace_2013a                  Tinney_2014                        Leggett_2015                                      Kirkpatrick_2019                
DENIS     081730.0  -615520.0                                                 6.0   1.41  99    13.28 13.53 13.49 499   599    Ks         12.24 11.3  899   999   12.97 11.28 9.66  9.2         0.01 9    0.01 0.03 0.05 9    9    0.02 0.02 9    9    0.01 0.01 0.03 0.43  Artigau_2010                             Artigau_2010                Kirkpatrick_2021a                  VISTA_VHS 2MASS                                   Kirkpatrick_2019                
SDSS      081918.57 +210311.2                                                 6.0   999   18.25 16.95 17.28 17.18 499   599               16.04 15.05 14.71 14.38 17.06 15.23 3999  4999        9    0.03 0.01 0.03 0.06 9    9    0.03 0.03 0.03 0.03 0.06 0.04 9    9     Scholz_2010b                             Burningham_2013                                                Burningham_2013                                   Leggett_2017                    
WISE      082507.35 +280548.5                                                 10.5   0.92 22.66 22.53 23.09 399   499   599               17.33 14.65 899   999   18.30 14.66 3999  4999        0.03 0.20 0.20 0.18 9    9    9    0.06 0.02 9    9    0.18 0.02 9    9     Schneider_2015                           Schneider_2015              Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
WISEA     083011.95 +283716.0                                                 11.0  -0.21 99    199   299   399   499   599               19.10 15.84 899   999   1999  16.00 3999  4999        0.33 9    9    9    9    9    9    0.14 0.02 9    9    9    0.07 9    9     Bardalez_2020                            Bardalez_2020               Kirkpatrick_2021a                  Leggett_2021                                      Bardalez_2020                   
WISE      083019.98 -632305.5                                                 8.0   999   99    18.64 299   399   499   599               17.49 15.68 899   999   18.02 15.85 3999  4999        9    9    0.10 9    9    9    9    0.03 0.02 9    9    0.08 0.04 9    9     Bardalez_2020                            Bardalez_2020                                                  VISTA_VHS                                         Bardalez_2020                   
WISE      083337.83 +005214.2                                                 9.0   -0.49 20.43 20.28 20.63 399   499   599               17.01 14.85 899   999   1999  14.91 3999  4999        0.09 0.22 0.10 0.10 9    9    9    0.02 0.02 9    9    9    0.03 9    9     Pinfield_2014a                           Kirkpatrick_2019            Kirkpatrick_2021a                  Pinfield_2014a                                    Pinfield_2014a Kirkpatrick_2019 
WISEPC    083641.12 -185947.2                                                 8.0   -1.77 99    19.10 299   399   499   599               16.87 15.08 899   999   17.63 15.13 3999  4999        0.11 9    0.12 9    9    9    9    0.05 0.02 9    9    0.09 0.03 9    9     Kirkpatrick_2011                         Mace_2013a                  Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
WISEA     084329.01 +694709.8                                                 6.0   999   99    199   299   399   499   599               17.21 16.01 899   999   18.30 16.14 3999  4999        9    9    9    9    9    9    9    0.04 0.02 9    9    0.13 0.06 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISE     084506.51 -330532.7                                                 7.0   999   99    16.85 299   17.82 499   599    Ks         699   799   899   999   17.43 14.45 3999  4999        9    9    0.01 9    0.16 9    9    9    9    9    9    0.10 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              VISTA_VHS                                                                         
WISE      085510.83 -071442.5                                                 14.0  3.21  26.54 25.45 23.83 399   16.31 13.95  HST        17.47 13.92 899   999   17.97 13.82 11.51 10.56  L21  0.01 0.21 0.24 0.25 9    0.15 0.20 0.07 0.02 9    9    0.32 0.03 0.06 0.50  Luhman_2014                              Kirkpatrick_2019            Kirkpatrick_2019                   Leggett_2017 Leggett_2019                         Kirkpatrick_2019                
CWISEP    085908.26 +152527.1                                                 8.0   999   99    19.20 299   399   499   599               17.11 15.23 899   999   17.69 15.21 3999  4999        9    9    0.14 9    9    9    9    0.06 0.02 9    9    0.10 0.03 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2019                   UKIDSS_UHS                                        Meisner_2020a                   
ULAS      085910.69 +101017.1                                                 7.0   -1.49 19.02 17.90 18.30 18.29 499   599               699   799   899   999   17.59 15.34 3999  4999        0.07 0.07 0.04 0.09 0.15 9    9    9    9    9    9    0.08 0.04 9    9     Pinfield_2008                            Pinfield_2008               Kirkpatrick_2019                   Pinfield_2008                                                                     
CWISEP    085938.95 +534908.7     G194-47C                                    10.0  -1.27 99    21.39 299   399   499   599               18.51 16.00 899   999   1999  16.01 3999  4999        0.02 9    0.15 9    9    9    9    0.17 0.02 9    9    9    0.06 9    9     Meisner_2020a                            Meisner_2020a               Gaia                               Leggett_2021                                      Meisner_2020a                   
ULAS      090116.23 -030635.0                                                 7.5   -1.01 18.90 17.89 18.49 399   499   599               16.44 14.53 899   999   17.41 14.61 3999  4999        0.07 0.05 0.04 0.13 9    9    9    0.04 0.02 9    9    0.07 0.02 9    9     Lodieu_2007                              Lodieu_2007                 Marocco_2010                       UKIDSS_LAS                                        Kirkpatrick_2019                
CWISEP    090536.35 +740009.1                                                 6.0   999   99    20.45 299   399   499   599               17.6  16.41 899   999   18.48 16.56 3999  4999        9    9    0.14 9    9    9    9    0.06 0.03 9    9    0.15 0.09 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
CWISE     091105.02 +214645.1                                                 9.0   999   99    17.45 17.88 399   499   599    H2M        16.11 14.55 899   999   17.39 14.61 3999  4999        9    9    0.01 0.07 9    9    9    0.03 0.02 9    9    0.07 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              Kirkpatrick_2021a UKIDSS_UHS                      Kirkpatrick_2021a               
CWISEP    091558.51 +254713.2     LP 369-22C                                  5.0   -3.34 99    18.82 299   399   499   599               17.68 16.16 899   999   18.16 15.99 3999  4999        0.01 9    0.11 9    9    9    9    0.09 0.03 9    9    0.15 0.07 9    9     Meisner_2020a                            Meisner_2020a               Gaia                               UKIDSS_UHS                                        Meisner_2020a                   
CWISE     092503.20 -472013.8                                                 8.0   999   99    18.40 18.76 399   499   599               699   799   899   999   1999  15.30 3999  4999        9    9    0.04 0.11 9    9    9    9    9    9    9    0.38 0.03 9    9     Kirkpatrick_2021a                        Leggett_2021                                                   TW                                                                                
CWISEP    093236.66 -180029.3                                                 8.5   999   99    20.04 299   399   499   599               17.71 15.70 899   999   18.32 15.92 3999  4999        9    9    0.07 9    9    9    9    0.08 0.02 9    9    0.27 0.07 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
2MASSI    093734.70 +293142.0                                                 6.0   1.06  15.19 14.29 14.67 15.39 12.34 11.74             13.16 11.69 12.32 11.73 14.09 11.67 10.70 10.36  L21  0.05 0.05 0.03 0.05 0.06 0.05 0.11 0.02 0.02 0.03 0.05 0.01 0.01 0.10 0.34  Burgasser_2002                           Burgasser_2006              Vrba_2004                          Knapp_2004 Golimowski_2004                        Kirkpatrick_2019                
CWISEP    093852.89 +063440.6                                                 10.0  -0.84 99    21.08 21.49 21.51 499   599    Ks         18.44 15.96 899   999   17.84 15.88 3999  4999        0.45 9    0.10 0.21 0.25 9    9    0.16 0.03 9    9    0.10 0.06 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
2MASS     093935.48 -244827.9 AB                                              8.0   1.46  16.47 15.69 15.94 16.83 499   599               13.77 11.62 12.95 11.89 14.92 11.62 10.67 4999        0.11 0.09 0.02 0.09 0.09 9    9    0.02 0.02 0.04 0.04 0.02 0.01 0.09 9     Tinney_2005                              Burgasser_2006              Burgasser_2008 Faherty_2012        Leggett_2009 VISTA_VHS                            Kirkpatrick_2019                
CWISEP    094005.50 +523359.2                                                 11.0  -0.89 99    21.88 299   399   499   599               18.52 15.75 899   999   1999  15.91 3999  4999        0.41 9    0.11 9    9    9    9    0.17 0.02 9    9    9    0.05 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
WISE      094305.98 +360723.5                                                 9.5   -0.06 99    19.78 20.32 399   499   599               16.75 14.28 899   999   18.59 14.42 12.79 4999   TW   0.06 9    0.10 0.10 9    9    9    0.04 0.02 9    9    0.35 0.03 0.13 9     Cushing_2014                             Cushing_2014                Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
ULAS      095047.28 +011734.3     LHS 6176B,  LUH 8C                          8.0   -1.46 18.90 18.02 18.40 18.85 499   599               16.31 14.42 899   999   17.82 14.49 12.50 4999   TW   0.01 0.03 0.03 0.03 0.07 9    9    0.03 0.02 9    9    0.10 0.02 0.12 9     Luhman_2012                              Burningham_2013 Mace_2013a  Gaia                               Burningham_2013                                   Kirkpatrick_2019                
WISEPC    095259.29 +195507.3                                                 6.0   -1.99 99    16.91 17.22 399   499   599               15.81 14.50 899   999   16.86 14.55 3999  4999        0.16 9    0.02 0.10 9    9    9    0.03 0.02 9    9    0.05 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  UKIDSS_UHS Kirkpatrick_2021a                      Kirkpatrick_2019                
CWISEP    100629.01 +105408.5                                                 8.5   999   20.41 19.45 299   399   499   599               17.62 15.56 899   999   17.87 15.46 3999  4999        9    0.22 0.14 9    9    9    9    0.09 0.02 9    9    0.11 0.05 9    9     Meisner_2020a                            Meisner_2020a                                                  UKIDSS_LAS                                        Meisner_2020a                   
CWISE     101017.43 –242300.4     UCAC4 328–061594B                           6.0   -2.99 99    18.10 299   399   499   599               699   799   899   999   18.07 15.82 3999  4999        0.01 9    0.07 9    9    9    9    9    9    9    9    0.13 0.06 9    9     Rothermich_2024                          Rothermich_2024             Gaia                               VISTA_VHS                                                                         
WISEA     101804.20 -684254.0                                                 8.5   999   99    18.58 299   399   499   599               17.32 15.41 899   999   17.36 15.50 3999  4999        9    9    0.09 9    9    9    9    0.04 0.02 9    9    0.05 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISEP    102201.27 +145520.2                                                 8.5   -0.60 99    199   299   399   499   599               17.77 15.83 899   999   1999  15.77 3999  4999        0.48 9    9    9    9    9    9    0.09 0.03 9    9    9    0.06 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                                                                    Kirkpatrick_2021a                
WISE      102557.72 +030755.7                                                 8.5   -0.39 18.92 17.93 18.30 399   499   599               16.32 14.19 899   999   17.69 14.22 3999  4999        0.06 0.04 0.03 0.12 9    9    9    0.03 0.02 9    9    0.10 0.02 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_LAS Kirkpatrick_2021a                      Kirkpatrick_2019                
ULAS      102940.52 +093514.6                                                 8.0   -0.82 18.28 17.28 17.70 17.69 499   599               16.08 14.46 899   999   16.76 14.43 3999  4999        0.04 0.03 0.02 0.05 0.08 9    9    0.03 0.02 9    9    0.05 0.02 9    9     Burningham_2013                          Burningham_2013             Best_2020                          UKIDSS_LAS                                        Kirkpatrick_2019                
CWISEP    103453.14 +161228.0                                                 7.5   999   99    17.68 299   399   499   599               16.59 14.88 899   999   17.70 14.88 3999  4999        9    9    0.03 9    9    9    9    0.04 0.02 9    9    0.10 0.03 9    9     Meisner_2020a                            Meisner_2020a                                                  UKIDSS_UHS                                        Meisner_2020a                   
WISEA     104051.77 +450329.3                                                 7.5   -3.63 99    17.94 299   399   499   599               16.95 15.29 899   999   17.74 15.25 3999  4999        1.20 9    0.06 9    9    9    9    0.03 0.02 9    9    0.09 0.03 9    9     Meisner_2020b                            Leggett_2021                Kirkpatrick_2021a                  UKIDSS_UHS                                        Meisner_2020b                   
CWISE     104053.42 –355029.7     UPM J1040–3551B                             7.0   -2.01 99    17.50 299   17.83 499   599    Ks         699   799   899   999   16.76 14.93 12.65 4999   TW   0.01 9    0.03 9    0.20 9    9    9    9    9    9    0.04 0.02 0.13 9     Rothermich_2024                          Rothermich_2024             Gaia                               VISTA_VHS                                                                         
CWISEP    104104.20 +221613.6                                                 9.5   999   99    199   299   399   499   599               18.92 16.65 899   999   1999  16.35 3999  4999        9    9    9    9    9    9    9    0.20 0.03 9    9    9    0.10 9    9     Meisner_2020a                            Meisner_2020a                                                                                                    Meisner_2020a                   
WISEA     104216.89 -003935.9                                                 7.5   999   20.09 19.18 19.41 399   499   599               17.37 15.75 899   999   18.62 15.67 3999  4999        9    0.07 0.04 0.11 9    9    9    0.04 0.02 9    9    0.22 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VIKING                                      Meisner_2020b                   
WISEPC    104245.23 -384238.3                                                 8.5   -0.94 99    18.74 19.21 399   499   599               16.77 14.57 899   999   17.86 14.65 3999  4999        0.11 9    0.03 0.02 9    9    9    0.04 0.02 9    9    0.09 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Tinney_2014                        Leggett_2017                                      Kirkpatrick_2019                
CWISEP    104446.56 +001754.9                                                 9.0   999   99    20.76 299   399   499   599               18.08 15.99 899   999   19.19 16.23 3999  4999        9    9    0.32 9    9    9    9    0.11 0.02 9    9    0.41 0.09 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VIKING                                      Meisner_2020a                   
CWISEP    104756.81 +545741.6                                                 10.0  -0.83 99    199   299   399   499   599               18.73 16.26 899   999   1999  16.18 3999  4999        0.16 9    9    9    9    9    9    0.17 0.02 9    9    9    0.06 9    9     Meisner_2020a                            Meisner_2020a               Beiler_2024                                                                          Meisner_2020a                   
WISE      105130.01 -213859.7                                                 8.5   -0.97 19.53 18.61 299   399   499   599               16.42 14.60 899   999   17.11 14.50 3999  4999        0.08 0.09 0.08 9    9    9    9    0.04 0.02 9    9    0.06 0.02 9    9     Mace_2013a                               Martin_2018                 Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
WISEA     105349.41 -460241.2                                                 8.5   999   99    18.64 299   399   499   599               17.16 15.26 899   999   17.52 15.28 13.50 4999   TW   9    9    0.10 9    9    9    9    0.04 0.02 9    9    0.07 0.03 0.24 9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISE     105512.11 +544328.3                                                 8.0   0.81  99    18.87 299   399   499   599               16.22 14.38 899   999   17.33 14.37 12.09 4999   TW   0.23 9    0.07 9    9    9    9    0.03 0.02 9    9    0.08 0.02 0.10 9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  Robbins_2023                                      Kirkpatrick_2021a               
WISEA     105553.62 -165216.5                                                 9.5   -0.72 99    20.77 299   399   499   599               17.30 15.05 899   999   18.10 15.09 3999  4999        0.07 9    0.06 9    9    9    9    0.06 0.02 9    9    0.15 0.03 9    9     Tinney_2018                              Martin_2018                 Kirkpatrick_2021a                  Meisner_2024RN                                    Kirkpatrick_2019                
WISEA     105917.38 +285729.3                                                 7.5   999   99    18.61 299   399   499   599               17.30 15.59 899   999   18.15 15.61 3999  4999        9    9    0.09 9    9    9    9    0.04 0.02 9    9    0.14 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISEA     110201.76 +350335.4                                                 7.0   999   99    19.12 299   399   499   599               17.28 15.13 899   999   18.95 15.18 3999  4999        9    9    0.13 9    9    9    9    0.04 0.02 9    9    0.26 0.03 9    9     Meisner_2020b                            Pinfield_Gromadzki_2014                                        UKIDSS_UHS                                        Meisner_2020b                   
WISE      111239.24 -385700.7                                                 9.0   0.06  99    20.36 20.45 399   499   599               16.54 14.42 899   999   18.26 14.50 3999  4999        0.07 9    0.33 0.27 9    9    9    0.04 0.02 9    9    0.20 0.03 9    9     Tinney_2018                              Tinney_2018                 Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2021a                       Kirkpatrick_2021a               
2MASS     111451.33 -261823.5                                                 7.5   1.24  16.44 15.52 15.82 16.54 499   599               14.19 12.35 13.22 12.25 15.26 12.30 11.59 4999   TW   0.08 0.10 0.05 0.05 0.05 9    9    0.02 0.02 0.03 0.04 0.02 0.01 0.07 9     Tinney_2005                              Burgasser_2006              Dupuy_2013 Faherty_2012            Leggett_2010                                      Kirkpatrick_2019                
WISE      111838.70 +312537.9     Gl 423B, xiUmaB                             8.5   0.41  19.18 17.79 18.15 18.90 499   599               15.60 13.37 899   999   16.85 13.36 12.57 4999   TW   0.04 0.12 0.05 0.06 0.17 9    9    0.03 0.02 9    9    0.07 0.02 0.11 9     Kirkpatrick_2012 Wright_2013             Wright_2013                 Wright_2013                        Wright_2013                                       Kirkpatrick_2019                
CWISE     112106.36 -623221.5                                                 7.0   999   99    17.34 17.75 18.20 499   599               16.47 15.13 899   999   1999  15.13 3999  4999        9    9    0.03 0.06 0.24 9    9    0.10 0.04 9    9    9    0.04 9    9     Kirkpatrick_2021a                        Leggett_2021                                                   TW                                                Leggett_2021                    
WISEA     112440.19 +663052.0                                                 8.0   999   99    18.48 299   399   499   599               17.16 15.32 899   999   18.09 15.40 3999  4999        9    9    0.30 9    9    9    9    0.04 0.02 9    9    0.10 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2020b                                     Meisner_2020b                   
CWISE     113833.47 +721207.8                                                 7.5   -1.95 99    17.51 17.89 399   499   599               16.40 14.70 899   999   17.54 14.80 3999  4999        0.38 9    0.02 0.02 9    9    9    0.04 0.02 9    9    0.06 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2021a               
CWISE     114120.42 -211024.5                                                 9.0   999   99    19.71 299   399   499   599               17.58 15.28 899   999   18.90 15.48 3999  4999        9    9    0.19 9    9    9    9    0.08 0.02 9    9    0.28 0.04 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              VISTA_VHS                                         Kirkpatrick_2021a               
WISEA     114156.67 -332635.5                                                 10.0  0.09  20.33 19.76 20.15 399   499   599               16.64 14.66 899   999   17.01 14.63 12.39 4999   TW   0.05 0.14 0.14 0.15 9    9    9    0.08 0.03 9    9    0.09 0.03 0.10 9     Tinney_2014                              Tinney_2018                 Kirkpatrick_2021a                  Tinney_2014 Leggett_2017                          Leggett_2017                    
WISE      114340.22 +443123.8                                                 8.5   -2.43 99    18.90 299   399   499   599               17.14 15.16 899   999   18.53 15.27 3999  4999        0.25 9    0.12 9    9    9    9    0.06 0.02 9    9    0.18 0.03 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2019                
WISEA     114350.90 +401333.9                                                 8.5   999   99    18.52 299   399   499   599               17.40 15.49 899   999   18.69 15.59 3999  4999        9    9    0.07 9    9    9    9    0.04 0.02 9    9    0.21 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISEA     114601.22 +342458.8                                                 7.0   999   99    18.09 299   399   499   599               16.90 15.45 899   999   18.02 15.60 3999  4999        9    9    0.04 9    9    9    9    0.03 0.02 9    9    0.11 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISEP     115013.88 +630240.7                                                 8.0   0.42  99    17.37 299   399   499   599    J2M        15.61 13.43 899   999   16.78 13.41 12.74 4999   TW   0.05 9    0.09 9    9    9    9    0.03 0.02 9    9    0.05 0.02 0.13 9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  Kirkpatrick_2011                                  Kirkpatrick_2019                
ULAS      115229.67 +035927.2                                                 6.0   999   18.54 17.28 17.70 17.77 499   599               699   799   899   999   17.02 15.12 12.74 4999   TW   9    0.03 0.02 0.05 0.12 9    9    9    9    9    9    0.06 0.04 0.21 9     Scholz_2012 Burningham_2013              Burningham_2013                                                Burningham_2013                                                                   
ULAS      115239.94 +113407.6                                                 8.5   -1.23 19.30 18.26 18.66 18.32 499   599               16.28 14.78 899   999   17.11 14.77 3999  4999        0.11 0.06 0.04 0.10 0.17 9    9    0.03 0.02 9    9    0.06 0.03 9    9     Burningham_2013                          Burningham_2013             Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
WISEA     115917.89 +671704.2                                                 9.0   999   99    199   299   399   499   599               18.13 15.95 899   999   19.52 16.07 3999  4999        9    9    9    9    9    9    9    0.08 0.02 9    9    0.35 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISE     120502.74 -180215.5                                                 8.0   999   18.91 17.92 299   18.80 499   599    Ks         16.72 14.91 899   999   17.80 15.02 3999  4999        9    0.04 0.03 9    0.3  9    9    0.04 0.02 9    9    0.11 0.03 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              VISTA_VHS                                         Kirkpatrick_2021a               
WISE      120604.38 +840110.6                                                 10.0  -0.36 20.89 20.38 20.97 399   499   599               17.34 15.22 899   999   18.09 15.17 3999  4999        0.05 0.10 0.10 0.12 9    9    9    0.06 0.03 9    9    0.09 0.02 9    9     Schneider_2015                           Schneider_2015              Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
ULAS      120744.65 +133902.7                                                 6.0   999   19.27 17.91 18.26 18.48 499   599               699   799   899   999   17.84 15.91 3999  4999        9    0.08 0.04 0.08 0.22 9    9    9    9    9    9    0.11 0.06 9    9     Burningham_2010b                         Burningham_2010b                                               Burningham_2010b                                                                  
2MASSI    121711.00 -031113.0                                                 7.5   -0.15 16.78 15.54 15.96 15.92 499   599               14.75 13.29 13.34 12.95 15.43 13.27 11.93 4999   TW   0.05 0.02 0.02 0.02 0.05 9    9    0.02 0.02 0.07 0.18 0.02 0.01 0.10 9     Burgasser_1999                           Burgasser_2006              Tinney_2003                        Leggett_2002 UKIDSS_LAS VISTA_VIKING              Kirkpatrick_2019                
WISEPC    121756.91 +162640.2 A                                               9.0   0.16  18.59 17.98 18.31 18.94 14.68 599               15.72 13.64 899   999   1999  2999  3999  4999        0.06 0.03 0.02 0.05 0.04 0.02 9    0.08 0.11 9    9    9    9    9    9     Kirkpatrick_2011                         Leggett_2014                Kirkpatrick_2021a                  Liu_2012                                          Leggett_2019                    
WISEPC    121756.91 +162640.2 B                                               10.0  0.16  20.26 20.08 20.51 21.10 15.62 599               16.83 14.36 899   999   1999  2999  3999  4999        0.06 0.03 0.03 0.06 0.12 0.05 9    0.07 0.11 9    9    9    9    9    9     Kirkpatrick_2011                         Leggett_2014                Kirkpatrick_2021a                  Liu_2012                                          Leggett_2019                    
WISEA     122036.38 +540717.3                                                 9.5   -1.61 99    20.45 299   399   499   599               18.01 15.72 899   999   19.24 15.74 3999  4999        0.25 9    0.10 9    9    9    9    0.08 0.02 9    9    0.30 0.04 9    9     Martin_2018                              Martin_2018                 Kirkpatrick_2021a                  Martin_2018                                       Kirkpatrick_2019                
2MASS     122554.32 -273946.6 A                                               6.0   -0.63 99    15.16 15.42 15.51 499   599               699   799   899   999   1999  2999  3999  4999        0.07 9    0.03 0.03 0.03 9    9    9    9    9    9    9    9    9    9     Burgasser_1999                           Burgasser_2003              Tinney_2003                        Burgasser_2003                                                                    
2MASS     122554.32 -273946.6 B                                               8.0   -0.63 99    16.48 16.91 17.1  499   599               699   799   899   999   1999  2999  3999  4999        0.07 9    0.03 0.03 0.03 9    9    9    9    9    9    9    9    9    9     Burgasser_1999                           Burgasser_2003              Tinney_2003                        Burgasser_2003                                                                    
WISEA     123041.66 +380145.2                                                 2.0   999   99    19.12 299   399   499   599               699   799   899   999   17.56 16.68 3999  4999        9    9    0.16 9    9    9    9    9    9    9    9    0.07 0.10 9    9     Kota_2022                                Kota_2022                                                      UKIDSS_UHS                                                                        
2MASS     123739.19 +652614.8                                                 6.5   -0.09 16.55 15.56 15.94 16.4  499   599               14.43 12.95 13.42 12.78 15.47 12.98 12.12 4999   TW   0.11 0.10 0.10 0.10 0.10 9    9    0.02 0.02 0.06 0.11 0.02 0.01 0.08 9     Burgasser_1999                           Burgasser_2006              Vrba_2004                          Leggett_2010                                      Kirkpatrick_2019                
ULAS      123828.51 +095351.3                                                 8.0   -1.78 19.57 18.69 19.06 399   499   599               17.14 15.37 15.32 14.58 17.98 15.40 3999  4999        0.21 0.05 0.04 0.13 9    9    9    0.02 0.02 0.06 0.10 0.12 0.04 9    9     Burningham_2008                          Cushing_2011                Kirkpatrick_2019                   UKIDSS_LAS                                        Kirkpatrick_2019                
CWISEP    124138.41 -820051.9                                                 8.5   -0.8  99    20.44 299   399   499   599               17.37 15.34 899   999   1999  15.29 3999  4999        0.11 9    0.12 9    9    9    9    0.08 0.02 9    9    9    0.04 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Meisner_2020a                                     Meisner_2020a                   
WISE      124309.61 +844547.8                                                 9.0   -1.32 99    18.86 19.21 399   499   599               17.36 15.40 899   999   18.80 15.52 3999  4999        0.12 9    0.03 0.07 9    9    9    0.06 0.02 9    9    0.17 0.03 9    9     Thompson_2013                            Thompson_2013               Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2019                
ULAS      124804.56 +075904.0                                                 7.0   -2.24 18.83 17.72 18.16 17.85 499   599               699   799   899   999   17.56 15.36 3999  4999        0.16 0.04 0.03 0.08 0.14 9    9    9    9    9    9    0.09 0.04 9    9     Burningham_2010b                         Burningham_2010b            Kirkpatrick_2012                   Burningham_2010b                                                                  
WISE      125448.52 -072828.4                                                 8.0   -1.93 18.38 17.28 17.63 17.70 499   599    Ks         16.33 14.82 899   999   17.33 14.94 3999  4999        0.14 0.05 0.03 0.09 0.13 9    9    0.04 0.02 9    9    0.06 0.03 9    9     Thompson_2013                            Thompson_2013               Best_2020                          VISTA_VHS                                         Kirkpatrick_2019                
WISE      125715.90 +400854.2                                                 7.0   -1.22 99    16.93 16.96 17.37 499   599               15.92 14.49 899   999   16.50 14.41 3999  4999        0.07 9    0.02 0.13 0.14 9    9    0.03 0.02 9    9    0.03 0.02 9    9     Mace_2013a                               Mace_2013a                  Best_2020                          UKIDSS_UHS Kirkpatrick_2011                       Kirkpatrick_2019                
WISEA     125721.01 +715349.3                                                 11.0  999   99    23.35 299   399   499   599               18.89 16.16 899   999   18.71 16.07 13.42 4999   TW   9    9    0.02 9    9    9    9    0.16 0.02 9    9    0.15 0.05 0.19 9     Meisner_2020b                            Meisner_2020b                                                  Leggett_2021                                      Meisner_2020b                   
VHS       125804.89 -441232.4                                                 6.0   -0.87 99    16.00 299   16.15 499   599    Ks         14.91 14.00 899   999   15.66 14.03 12.56 4999   TW   0.09 9    0.01 9    0.05 9    9    0.02 0.02 9    9    0.02 0.01 0.11 9     Lodieu_2012                              Lodieu_2012                 Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
ULAS      130041.74 +122114.7     GJ 494C, Ross 458C, BD+13 2618C             8.0   -0.31 17.72 16.70 17.01 16.90 499   599               15.36 13.85 899   999   16.38 13.89 11.75 4999   TW   0.01 0.06 0.01 0.04 0.06 9    9    0.02 0.02 9    9    0.04 0.02 0.08 9     Goldman_2010                             Cushing_2011                Gaia                               UKIDSS_LAS                                        Kirkpatrick_2019                
WISE      130141.62 -030212.9                                                 8.5   -1.32 19.13 18.03 18.39 399   499   599               16.64 14.89 899   999   17.68 14.95 3999  4999        0.21 0.07 0.04 0.09 9    9    9    0.04 0.02 9    9    0.14 0.04 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
ULAS      130217.21 +130851.2                                                 8.0   -1.31 19.12 18.05 18.55 18.28 499   599               16.51 14.92 899   999   17.54 14.92 12.58 4999   TW   0.10 0.03 0.04 0.05 0.05 9    9    0.02 0.02 9    9    0.08 0.03 0.17 9     Burningham_2010b                         Cushing_2011                Manjavacas_2013                    Burningham_2010b UKIDSS_LAS                       Kirkpatrick_2019                
WISEA     131102.03 +312107.9                                                 8.0   999   99    199   299   399   499   599               17.59 15.74 899   999   18.69 15.78 3999  4999        9    9    9    9    9    9    9    0.05 0.02 9    9    0.19 0.05 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
WISEPC    131106.24 +012252.4                                                 9.0   -0.81 19.89 18.97 19.09 399   499   599               16.82 14.68 899   999   17.88 14.74 3999  4999        0.09 0.10 0.08 0.07 9    9    9    0.05 0.02 9    9    0.11 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2019                   UKIDSS_LAS Beichmann_2014                         Meisner_2020a                   
CWISEP    131221.97 -310845.7                                                 8.0   999   19.92 18.71 299   399   499   599               17.69 15.81 899   999   18.47 15.77 3999  4999        9    0.13 0.09 9    9    9    9    0.08 0.02 9    9    0.19 0.05 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
CWISEP    131252.97 +341746.5                                                 7.5   999    99   19.09 299   399   499   599               18.10 16.39 899   999   1999  16.33 3999  4999        9    9    0.17 9    9    9    9    0.10 0.03 9    9    9    0.07 9    9     Meisner_2020a                            Meisner_2020a                                                  UKIDSS_LAS                                        Meisner_2020a                   
WISE      131833.98 -175826.5                                                 8.0   -0.99 19.38 18.28 299   399   499   599               16.79 14.73 899   999   17.41 14.74 3999  4999        0.08 0.06 0.04 0.23 9    9    9    0.05 0.02 9    9    0.08 0.03 9    9     Mace_2013a                               Martin_2018                 Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2019                
WISEPA    132233.66 -234017.1                                                 8.0   -0.56 17.98 16.84 16.61 17.58 499   599    Ks         15.67 13.89 899   999   16.72 13.95 3999  4999        0.12 0.02 0.02 0.14 0.14 9    9    0.03 0.02 9    9    0.04 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  Kirkpatrick_2011 VISTA_VHS                        Kirkpatrick_2019                
ULAS      132605.18 +120009.9                                                 6.0   -3.35 18.64 17.49 17.66 17.58 499   599               699   799   899   999   16.77 15.47 3999  4999        0.22 0.04 0.02 0.06 0.08 9    9    9    9    9    9    0.04 0.04 9    9     Burningham_2010b                         Burningham_2010b            Kirkpatrick_2012                   Burningham_2010b                                                                  
ULAS      133553.45 +113005.2                                                 8.5   0     18.75 17.90 18.25 18.28 499   599               15.99 13.94 14.34 13.37 16.94 13.95 12.09 4999   TW   0.03 0.05 0.02 0.02 0.05 9    9    0.03 0.02 0.05 0.06 0.05 0.02 0.09 9     Burningham_2008                          Cushing_2011                Dupuy_2012 Marocco_2010            Burningham_2008                                   Kirkpatrick_2019                
SDSSp     134646.45 -003150.4                                                 6.5   -0.83 16.80 15.68 15.97 15.96 499   599               14.67 13.67 13.4  13.13 15.48 13.69 12.42 4999   TW   0.07 0.01 0.01 0.01 0.02 9    9    0.03 0.02 0.11 0.17 0.02 0.01 0.10 9     Tsvetanov_2000                           Burgasser_2006              Tinney_2003                        UKIDSS_LAS                                        Kirkpatrick_2019                
CWISEP    135937.65 -435226.9                                                 10.0  -1.72 99    199   299   399   499   599               18.38 15.95 899   999   19.01 16.05 3999  4999        0.62 9    9    9    9    9    9    0.14 0.02 9    9    0.30 0.07 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                                                                    Meisner_2020a                   
WISEPC    140518.40 +553421.4                                                 10.5   1.00 21.24 21.06 21.41 21.61 15.56 599    NY         16.88 14.06 899   999   18.27 14.10 12.35 4999   TW   0.03 0.10 0.06 0.08 0.12 0.11 9    0.05 0.02 9    9    0.13 0.01 0.09 9     Cushing_2011                             Cushing_2016                Kirkpatrick_2021a                  Leggett_2013 Leggett_2019                         Meisner_2020a                   
CWISE     141127.70 -481153.4                                                 6.5   -1.18 99    16.70 299   17.27 499   599    Ks         699   14.28 899   999   16.64 14.36 3999  4999        0.21 9    0.03 9    0.16 9    9    9    0.02 9    9    0.04 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  VISTA_VHS Leggett_2021                            Kirkpatrick_2021a               
ULAS      141623.94 +134836.3     SDSS 141624.08+134826.7B                    7.5   0.16  18.19 17.25 17.62 18.93 499   599               14.74 12.80 899   999   16.05 12.83 3999  4999        0.01 0.03 0.03 0.04 0.24 9    9    0.02 0.02 9    9    0.03 0.01 9    9     Burningham_2010a Scholz_2010a            Burningham_2010a            Gaia                               UKIDSS_LAS                                        Kirkpatrick_2019                
WISEP     142320.86 +011638.1     Gl 547B, G 65-47B, BD+01 2920B, LHS 2907    8.0   -1.21 19.69 18.73 19.06 20.19 499   599               16.73 14.69 899   999   17.88 14.78 3999  4999        0.01 0.05 0.07 0.08 0.16 9    9    0.04 0.02 9    9    0.12 0.03 9    9     Pinfield_2012                            Pinfield_2008 Mace_2013a    Gaia                               VISTA_VIKING Leggett_2017                         Kirkpatrick_2019                
WISEA     143422.31 -083934.2                                                 9.0   999   99    199   299   399   499   599               17.93 15.86 899   999   1999  16.02 3999  4999        9    9    9    9    9    9    9    0.07 0.02 9    9    9    0.07 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISEP    143439.23 -134421.4                                                 9.0   999   99    199   299   399   499   599               18.27 16.15 899   999   1999  16.25 3999  4999        9    9    9    9    9    9    9    0.13 0.03 9    9    9    0.09 9    9     Meisner_2020a                            Meisner_2020a                                                                                                    Meisner_2020a                   
CWISEP    144606.62 -231717.8                                                 11.0  0.08  99    23.20 299   399   499   599               18.95 15.93 899   999   1999  15.96 3999  4999        0.10 9    0.14 9    9    9    9    0.03 0.02 9    9    9    0.07 9    9     Meisner_2020a                            Meisner_2020a               Beiler_2024                        Leggett_2021                                      Meisner_2020a                   
SDSS      144901.96 +114712.3                                                 7.0   999   18.35 17.36 17.73 18.1  499   599               16.06 14.91 899   999   17.00 14.85 13.04 4999   TW   9    0.04 0.02 0.07 0.15 9    9    0.02 0.02 9    9    0.05 0.02 0.16 9     Scholz_2010b                             Burningham_2013                                                Burningham_2013                                   Griffith_2012                   
2MASS     145714.96 -212147.7     Gl 570D                                     7.5   1.15  15.78 14.82 15.28 15.52 12.98 599               13.88 12.15 12.77 11.97 14.86 12.14 10.78 4999        0.02 0.10 0.05 0.05 0.05 0.05 9    0.02 0.02 0.11 0.07 0.02 0.01 0.09 9     Burgasser_2000                           Burgasser_2006              Gaia                               Geballe_2001                                      Kirkpatrick_2019                
PSO       145731.67 +472420.1                                                 7.0   -1.53 99    17.09 17.36 17.25 499   599               15.81 14.71 899   999   16.63 14.72 12.40 4999   TW   0.13 9    0.01 0.02 0.11 9    9    0.03 0.02 9    9    0.03 0.02 0.11 9     Best_2015                                Best_2015                   Best_2015                          Kirkpatrick_2021a UKIDSS_UHS                      Kirkpatrick_2021a               
CFBDSIR   145829.00 +101343.0 A                                               8.5   -2.34 20.81 19.83 20.18 20.63 499   599               699   799   899   999   1999  2999  3999  4999        0.16 0.21 0.02 0.10 0.24 9    9    9    9    9    9    9    9    9    9     Delorme_2010                             Liu_2011                    Dupuy_2013                         Liu_2011                                                                          
CFBDS     145829.00 +101343.0 B                                               9.5   -2.34 22.36 21.85 22.51 22.83 499   599               699   799   899   999   1999  2999  3999  4999        0.16 0.24 0.06 0.16 0.30 9    9    9    9    9    9    9    9    9    9     Delorme_2010                             Liu_2011                    Dupuy_2013                         Liu_2011                                                                          
CWISEP    145837.91 +173450.1                                                 8.0   999   99    18.39 299   399   499   599               17.11 15.28 899   999   18.73 15.37 3999  4999        9    9    0.07 9    9    9    9    0.06 0.02 9    9    0.22 0.03 9    9     Meisner_2020a                            Meisner_2020a                                                  UKIDSS_UHS                                        Meisner_2020a                   
WISE      150115.92 -400418.4                                                 6.0   -0.69 99    16.10 16.38 16.31 499   599    Ks         15.28 14.13 899   999   16.13 14.23 3999  4999        0.07 9    0.01 0.04 0.05 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Tinney_2012                              Tinney_2018                 Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2019                
SDSS      150411.63 +102718.4                                                 7.0   -1.69 17.63 16.51 16.99 17.12 499   599               15.50 14.06 14.37 13.76 16.23 14.06 12.44 4999   TW   0.07 0.02 0.02 0.05 0.05 9    9    0.03 0.03 0.04 0.07 0.03 0.02 0.12 9     Chiu_2006                                Chiu_2006                   Dupuy_2013 Faherty_2012            UKIDSS_LAS                                        Kirkpatrick_2019                
ULAS      150457.65 +053800.8     GJ 576B, LHS 3020B                          6.0   -1.42 17.64 16.59 17.05 17.41 499   599               15.48 14.25 899   999   16.22 14.31 12.65 4999   TW   0.08 0.02 0.03 0.04 0.09 9    9    0.03 0.02 9    9    0.03 0.02 0.12 9     Murray_2011                              Murray_2011                 Gaia                               UKIDSS_LAS                                        Kirkpatrick_2019                
WISEA     151620.39 +721745.4                                                 9.0   999   20.74 19.88 299   399   499   599    HST        18.18 15.95 899   999   18.73 16.11 3999  4999        9    0.10 0.10 9    9    9    9    0.06 0.02 9    9    0.13 0.04 9    9     Bardalez_2020                            Bardalez_2020                                                  Leggett_2021                                      Bardalez_2020                   
WISE      151721.13 +052929.3                                                 8.0   -1.68 19.22 18.54 18.84 399   499   599               16.85 15.10 899   999   17.79 15.24 3999  4999        0.10 0.08 0.05 0.15 9    9    9    0.05 0.02 9    9    0.09 0.04 9    9     Kirkpatrick_2012                         Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
WISE      152305.10 +312537.6                                                 6.5   -0.94 99    18.24 299   399   499   599               15.95 14.27 899   999   17.29 14.36 3999  4999        0.12 9    0.07 9    9    9    9    0.03 0.02 9    9    0.06 0.02 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2019                
WISEA     152529.09 +605356.5                                                 9.0   999   20.44 19.81 299   399   499   599               18.03 15.89 899   999   1999  15.98 3999  4999        9    0.10 0.03 9    9    9    9    0.05 0.02 9    9    9    0.04 9    9     Bardalez_2020                            Bardalez_2020                                                  Leggett_2021 Meisner_2024RN                       Bardalez_2020                   
ULAS      152912.23 +092228.5                                                 6.0   999   20.15 18.61 19.13 399   499   599               699   799   899   999   18.37 16.45 3999  4999        9    0.12 0.04 0.04 9    9    9    9    9    9    9    0.16 0.20 9    9     Burningham_2010b                         Burningham_2010b                                               Burningham_2010b                                                                  
CWISE     153143.38 -330657.3                                                 9.0   999   99    18.61 299   399   499   599               699   799   899   999   18.77 15.00 3999  4999        9    9    0.06 9    9    9    9    9    9    9    9    0.29 0.03 9    9     Kirkpatrick_2021a                        Leggett_2021                                                   VISTA_VHS                                                                         
CWISE     153347.50 +175306.7                                                 8.0   -1.45 99    18.21 18.59 399   499   599               16.80 15.01 899   999   18.05 14.97 3999  4999        0.25 9    0.03 0.05 9    9    9    0.04 0.02 9    9    0.12 0.03 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Kirkpatrick_2021a               
WISEA     153429.75 -104303.3     The Accident                                5.0   -1.06 99    24.50 299   399   499   599               16.69 15.77 899   999   18.18 16.15 3999  4999        0.16 9    0.30 9    9    9    9    0.03 0.02 9    9    0.19 0.08 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021b                  Meisner_2023                                      Meisner_2020a                   
CWISEP    153859.39 +482659.1                                                 9.5   -1.58 99    20.26 299   399   499   599               18.08 15.81 899   999   18.04 15.74 3999  4999        0.29 9    0.10 9    9    9    9    0.14 0.02 9    9    0.09 0.04 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Meisner_2020a                                     Meisner_2020a                   
WISEAR    154025.77 -113940.8                                                 7.0   999   20.28 19.57 299   399   499   599               17.42 15.93 899   999   18.38 15.99 3999  4999        9    0.26 0.20 9    9    9    9    0.04 0.02 9    9    0.20 0.07 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
WISEPA    154151.66 -225025.2                                                 11.0  1.11  21.46 21.12 21.07 21.70 499   599    NY         16.92 14.12 899   999   17.61 14.22 12.53 4999   TW   0.02 0.13 0.06 0.07 0.20 9    9    0.04 0.02 9    9    0.17 0.03 0.15 9     Cushing_2011                             Schneider_2015              Kirkpatrick_2019                   Leggett_2013 Leggett_2015                         Leggett_2013                    
WISE      154214.00 +223005.2                                                 9.5   -0.37 20.28 19.76 20.34 399   499   599               17.26 15.06 899   999   18.44 15.07 3999  4999        0.10 0.08 0.1  0.06 9    9    9    0.06 0.02 9    9    0.15 0.03 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  Beichmann_2014 Schneider_2015                     Kirkpatrick_2019                
WISE      154459.27 +584204.5                                                 7.5   -1.54 99    18.09 299   399   499   599               16.68 14.95 899   999   17.98 15.02 3999  4999        0.08 9    0.02 9    9    9    9    0.04 0.02 9    9    0.06 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  Best_2020                                         Kirkpatrick_2021a               
2MASSI    154629.1  -332511.0                                                 5.5   -0.26 99    15.34 15.45 15.58 499   599    Ks         14.22 13.39 899   999   15.31 13.49 3999  4999        0.05 9    0.01 0.09 0.05 9    9    0.05 0.03 9    9    0.02 0.01 9    9     Burgasser_2002                           Burgasser_2010              Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2011                        Patten_2006                     
2MASSI    155302.20 +153236.0 A                                               6.5   -0.62 99    15.93 16.34 16.50 499   599               699   799   899   999   1999  2999  3999  4999        0.03 9    0.03 0.03 0.03 9    9    9    9    9    9    9    9    9    9     Burgasser_2002                           Burgasser_2006              Dupuy_2013                         Burgasser_2006                                                                    
2MASSI    155302.20 +153236.0 B                                               7.0   -0.62 99    16.29 16.72 16.93 499   599               699   799   899   999   1999  2999  3999  4999        0.03 9    0.03 0.03 0.03 9    9    9    9    9    9    9    9    9    9     Burgasser_2002                           Burgasser_2006              Dupuy_2013                         Burgasser_2006                                                                    
WISE      155349.98 +693355.2                                                 5.0   999   99    19.15 18.87 19.24 499   599               16.32 15.46 899   999   17.13 15.62 3999  4999        9    9    0.02 0.05 0.03 9    9    0.02 0.02 9    9    0.03 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2023                                      Meisner_2020b                   
CWISEP    160311.60 -104620.4                                                 8.0   999   99    19.18 299   399   499   599               17.33 15.58 899   999   18.17 15.75 3999  4999        9    9    0.17 9    9    9    9    0.08 0.02 9    9    0.16 0.06 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
WISEA     160516.79 +002139.0                                                 8.5   999   99    19.21 299   399   499   599               17.40 15.48 899   999   18.27 15.44 3999  4999        9    9    0.04 9    9    9    9    0.04 0.02 9    9    0.15 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
WISEPA    161441.45 +173936.7                                                 9.0   -0.04 19.58 18.90 19.31 19.74 499   599    NY         16.43 14.22 899   999   17.66 14.30 3999  4999        0.06 0.04 0.02 0.04 0.07 9    9    0.04 0.02 9    9    0.12 0.03 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  Leggett_2015                                      Kirkpatrick_2019                
CWISEP    161822.86 -062310.2                                                 8.5   999   99    20.42 299   399   499   599               17.61 15.66 899   999   17.97 15.64 3999  4999        9    9    0.24 9    9    9    9    0.08 0.02 9    9    0.12 0.04 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
SDSSp     162414.37 +002915.6                                                 6.0   -0.21 16.38 15.20 15.48 15.61 13.60 599               14.41 13.10 13.25 12.84 15.15 13.13 11.68 4999   TW   0.03 0.10 0.05 0.05 0.05 0.04 9    0.02 0.02 0.08 0.09 0.02 0.01 0.06 9     Strauss_1999                             Burgasser_2006              Tinney_2003                        Knapp_2004 Golimowski_2004                        Kirkpatrick_2019                
WISEA     162716.41 -244355.4                                                 9.0   999   99    199   299   399   499   599               16.05 13.95 899   999   16.26 13.71 3999  4999        9    9    9    9    9    9    9    0.02 0.02 9    9    0.05 0.02 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
SDSS      162838.77 +230821.1                                                 7.0   -0.62 17.27 16.25 16.63 16.72 499   599               15.44 13.94 14.14 13.55 16.16 13.86 12.31 4999   TW   0.03 0.03 0.03 0.03 0.03 9    9    0.03 0.03 0.05 0.07 0.04 0.03 0.10 9     Chiu_2006                                Chiu_2006                   Dupuy_2013                         Chiu_2006 Best_2021                               Kirkpatrick_2019                
WISEA     162852.64 +160421.0                                                 8.5   999   99    199   299   399   499   599               17.79 15.84 899   999   18.70 15.92 3999  4999        9    9    9    9    9    9    9    0.06 0.02 9    9    0.21 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
SDSS      163022.92 +081822.0                                                 5.5   -1.27 99    16.16 16.35 16.41 499   599               15.23 14.37 899   999   16.02 14.44 3999  4999        0.13 9    0.01 0.03 0.03 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Chiu_2006                                Chiu_2006                   Kirkpatrick_2021a                  UKIDSS_UHS Chiu_2006                              Kirkpatrick_2021a               
WISEA     163932.75 +184049.4                                                 9.5   -1.04 99    20.66 299   399   499   599               17.66 15.37 899   999   18.73 15.48 3999  4999        0.17 9    0.04 9    9    9    9    0.05 0.02 9    9    0.20 0.04 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  Meisner_2024RN                                    Meisner_2020b                   
WISE      163940.86 -684744.6                                                 10.0  1.71  20.54 20.47 20.59 399   499   599               16.19 13.59 899   999   17.63 13.63 3999  4999        0.02 0.10 0.10 0.11 9    9    9    0.02 0.02 9    9    0.14 0.02 9    9     Tinney_2012                              Schneider_2015              Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
WISEA     165902.66 +274747.9                                                 8.0   999   99    199   299   399   499   599               17.84 15.96 899   999   18.96 16.05 3999  4999        9    9    9    9    9    9    9    0.06 0.02 9    9    0.25 0.06 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
WISE      170127.19 +415803.3                                                 8.5   -2.08 99    19.95 299   399   499   599               17.93 15.79 899   999   18.85 15.81 3999  4999        0.23 9    0.03 9    9    9    9    0.10 0.02 9    9    0.17 0.03 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Kirkpatrick_2021a                  Meisner_2024RN                                    Kirkpatrick_2021a               
WISE      170745.85 -174452.5                                                 5.0   -0.33 99    16.25 299   16.48 499   599    Ks         14.97 13.62 899   999   15.93 13.60 12.17 4999   TW   0.07 9    0.02 9    0.11 9    9    0.02 0.02 9    9    0.03 0.01 0.11 9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  VISTA_VHS                                         Kirkpatrick_2021a               
WISEPA    171104.60 +350036.8 A                                               8.0   -1.85 18.60 17.67 18.13 18.30 499   599               699   799   899   999   1999  2999  3999  4999        0.10 0.03 0.03 0.03 0.03 9    9    9    9    9    9    9    9    9    9     Kirkpatrick_2011                         Liu_2012                    Kirkpatrick_2019                   Liu_2012                                                                          
WISEPA    171104.60 +350036.8 B                                               9.5   -1.85 21.31 20.50 20.96 21.38 499   599               699   799   899   999   1999  2999  3999  4999        0.10 0.11 0.06 0.09 0.15 9    9    9    9    9    9    9    9    9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Liu_2012                           Liu_2012                                                                          
WISEA     171331.68 +245000.9                                                 7.5   999   99    19.37 299   399   499   599               17.52 15.84 899   999   1999  16.00 3999  4999        9    9    0.16 9    9    9    9    0.05 0.02 9    9    9    0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
WISEA     172907.10 -753017.0                                                 7.0   -2.24 99    17.80 299   18.38 499   599    Ks         16.85 15.42 899   999   17.37 15.49 3999  4999        0.35 9    0.04 9    0.27 9    9    0.03 0.02 9    9    0.06 0.04 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  VISTA_VHS                                         Meisner_2020b                   
WISEPA    173835.53 +273258.9                                                 10.0  0.59  19.74 19.58 20.24 20.58 499   599    NY         16.87 14.42 899   999   18.14 14.52 13.05 4999   TW   0.03 0.08 0.04 0.08 0.10 9    9    0.02 0.02 9    9    0.11 0.02 0.16 9     Cushing_2011                             Cushing_2011                Kirkpatrick_2019                   Leggett_2013                                      Leggett_2013                    
WISEPA    174124.26 +255319.5                                                 9.0   1.66  17.23 16.11 16.31 17.02 499   599               14.43 12.39 899   999   15.41 12.38 10.70 4999        0.02 0.05 0.02 0.10 0.20 9    9    0.02 0.02 9    9    0.02 0.01 0.08 9     Kirkpatrick_2011 Scholz_2011 Gelino_2011 Kirkpatrick_2011            Kirkpatrick_2019                   UKIDSS_UHS Kirkpatrick_2011 Dupuy_2013            Kirkpatrick_2019                
WISEA     175328.55 -590447.6                                                 9.0   -1.1  99    19.05 299   399   499   599               17.34 15.19 899   999   19.42 15.51 3999  4999        0.13 9    0.09 9    9    9    9    0.04 0.02 9    9    0.45 0.04 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  VISTA_VHS                                         Meisner_2020b                   
WISEA     175701.50 +183215.2                                                 9.0   999   99    199   299   399   499   599               17.86 15.73 899   999   19.10 15.80 3999  4999        9    9    9    9    9    9    9    0.06 0.02 9    9    0.29 0.05 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
SDSS      175805.46 +463311.9     GJ 4040B, G 204-39B, LHS 3343B              6.5   -0.73 16.99 15.86 16.2  16.12 499   599               14.84 13.86 899   999   15.62 13.83 12.45 4999   TW   0    0.10 0.03 0.03 0.03 9    9    0.02 0.02 9    9    0.01 0.01 0.11 9     Knapp_2004                               Burgasser_2006              Gaia                               Knapp_2004                                        Kirkpatrick_2019                
WISEPA    180435.40 +311706.1                                                 9.5   -1.03 99    18.70 19.21 399   499   599               16.61 14.60 899   999   18.08 14.65 3999  4999        0.09 9    0.05 0.11 9    9    9    0.04 0.02 9    9    0.10 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  Kirkpatrick_2011                                  Kirkpatrick_2019                
CWISEP    181006.00 -101001.1                                                 0.0   0.25  18.01 17.26 16.54 17.16 499   599               699   799   899   999   14.07 12.74 11.73 4999   TW   0.16 0.08 0.02 0.02 0.08 9    9    9    9    9    9    0.01 0.01 0.11 9     Schneider_2020                           Schneider_2020              Lodieu_2022                        Schneider_2020                                                                    
WISEPA    181210.85 +272144.3                                                 8.5   -0.03 99    18.07 18.83 399   499   599               16.32 14.17 899   999   17.17 14.22 3999  4999        0.10 9    0.08 0.16 9    9    9    0.03 0.02 9    9    0.05 0.02 9    9     Kirkpatrick_2011                         Cushing_2011                Kirkpatrick_2019                   UKIDSS_UHS Kirkpatrick_2019                       Kirkpatrick_2019                
WISE      181243.14 +200746.4                                                 9.0   -1.58 99    18.63 299   399   499   599               16.96 15.02 899   999   18.17 15.06 3999  4999        0.12 9    0.09 9    9    9    9    0.05 0.02 9    9    0.13 0.03 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2019                
WISEA     181849.59 -470146.9                                                 8.5   -0.12 99    19.81 299   399   499   599               17.10 15.07 899   999   17.37 14.96 3999  4999        0.09 9    0.22 9    9    9    9    0.03 0.02 9    9    0.08 0.03 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  VISTA_VHS                                         Meisner_2020b                   
WISEPA    182831.08 +265037.8                                                 12.0  0.01  23.03 23.48 22.73 23.48 499   599    NY         16.92 14.32 899   999   18.82 14.39 12.92 10.65  TW   0.04 0.17 0.30 0.13 0.36 9    9    0.02 0.02 9    9    0.22 0.02 0.17 0.52  Cushing_2011                             Kirkpatrick_2012            Kirkpatrick_2021a                  Leggett_2013 Leggett_2015                         Kirkpatrick_2019                
CWISE     183207.94 -540943.3     HD 170573B, LTT 7361B                       7.0   -1.41 99    17.04 299   17.32 499   599    Ks         699   14.55 899   999   16.58 14.44 13.04 4999   TW   0.01 9    0.01 9    0.12 9    9    9    0.02 9    9    0.09 0.04 0.18 9     Kirkpatrick_2021a                        Kirkpatrick_2021a           Gaia                               VISTA_VHS                                         Kirkpatrick_2021a               
WISE      184048.20 +410727.8                                                 8.5   999   99    19.24 299   399   499   599               699   799   899   999   18.94 15.83 3999  4999        9    9    0.16 9    9    9    9    9    9    9    9    0.20 0.04 9    9     Kota_2022                                Kota_2022                                                      UKIDSS_UHS                                                                        
WISEA     190005.76 -310810.9                                                 6.0   -1.86 99    18.40 299   399   499   599               16.85 14.79 899   999   1999  14.91 3999  4999        0.18 9    0.06 9    9    9    9    0.03 0.02 9    9    9    0.03 9    9     Meisner_2020b                            Kirkpatrick_2021a           Kirkpatrick_2021a                  VISTA_VHS                                         Meisner_2020b                   
CWISE     192537.88 +290159.0                                                 8.5   999   99    18.01 299   399   499   599               16.58 14.48 899   999   17.17 14.48 3999  4999        9    9    0.06 9    9    9    9    0.02 0.02 9    9    0.06 0.02 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              UKIDSS_UHS                                        Kirkpatrick_2021a               
WISE      192841.35 +235604.9                                                 6.0   0.95  99    13.98 14.30 14.32 499   599               13.14 12.06 899   999   13.75 12.06 10.80 4999        0.03 9    0.01 0.01 0.04 9    9    0.02 0.02 9    9    0.01 0.01 0.09 9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_GPS                                        Kirkpatrick_2019                
WISEA     193054.55 -205949.4                                                 11.0  0.13  99    22.54 299   399   499   599               18.42 15.25 899   999   1999  15.35 14.11 4999   TW   0.10 9    0.13 9    9    9    9    0.10 0.02 9    9    9    0.04 0.27 9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020b                   
CWISEP    193518.58 -154620.3                                                 11.0  -0.8  99    23.93 299   399   499   599               18.51 15.53 899   999   18.75 15.79 3999  4999        0.12 9    0.33 9    9    9    9    0.03 0.02 9    9    0.29 0.06 9    9     Marocco_2019                             Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
WISENF    193656.08 +040801.2                                                 10.0  0.28  99    20.16 299   399   499   599               17.10 14.69 899   999   17.17 14.45 3999  4999        0.07 9    0.12 9    9    9    9    0.06 0.02 9    9    0.10 0.02 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
CWISE     193824.10 +350025.0                                                 8.0   999   99    18.61 299   399   499   599               17.06 15.19 899   999   17.43 15.37 3999  4999        9    9    0.10 9    9    9    9    0.05 0.02 9    9    0.09 0.04 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              UKIDSS_UHS                                        Kirkpatrick_2021a               
WISE      195905.65 -333833.5                                                 8.0   -0.38 99    16.71 17.18 16.90 499   599    Ks         15.36 13.79 899   999   16.14 13.80 3999  4999        0.05 9    0.01 0.05 0.07 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2019                   VISTA_VHS Kirkpatrick_2011                        Kirkpatrick_2019                
CWISE     195956.16 –644318.1     HD 188769C                                  5.0   -3.08 99    19.02 299   399   499   599               699   799   899   999   1999  16.32 3999  4999        0.01 9    0.06 9    9    9    9    9    9    9    9    9    0.07 9    9     Rothermich_2024                          Rothermich_2024             Gaia                               VISTA_VHS                                                                         
WISE      200050.19 +362950.1                                                 8.0   0.62  99    15.44 15.85 16.06 499   599               14.22 12.68 899   999   15.07 12.68 11.21 4999        0.04 9    0.02 0.02 0.03 9    9    0.03 0.03 9    9    0.03 0.01 0.10 9     Cushing_2014                             Cushing_2014                Kirkpatrick_2019                   UKIDSS_GPS                                        Kirkpatrick_2019                
WISE      200520.38 +542433.9     Wolf 1130B                                  8.0   -1.10 19.99 19.54 19.55 21.00 499   599    NY         15.87 14.63 899   999   17.01 14.72 13.20 4999   TW   0    0.07 0.07 0.03 0.09 9    9    0.03 0.02 9    9    0.05 0.02 0.17 9     Mace_2013b                               Mace_2013b                  Gaia                               Leggett_2021                                      Kirkpatrick_2019                
CWISEP    201146.45 -481259.7                                                 10.0  -0.74 99    199   299   399   499   599               17.81 15.32 899   999   17.77 15.33 3999  4999        0.11 9    9    9    9    9    9    0.12 0.02 9    9    0.11 0.04 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                                                                    Meisner_2020a                   
WISE      201404.13 +042408.5                                                 6.5   -1.71 99    17.98 299   399   499   599               16.35 14.76 899   999   16.66 14.83 3999  4999        0.12 9    0.04 9    9    9    9    0.04 0.02 9    9    0.04 0.03 9    9     Kirkpatrick_2012                         Mace_2013a                  Kirkpatrick_2021a                  UKIDSS_UHS                                        Kirkpatrick_2021a               
WISE      201824.97 -742327.5                                                 7.0   -0.40 17.83 16.77 17.17 17.77 499   599               15.28 13.55 899   999   16.47 13.60 3999  4999        0.05 0.02 0.02 0.04 0.14 9    9    0.02 0.02 9    9    0.04 0.01 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2019                   VISTA_VHS Kirkpatrick_2011                        Kirkpatrick_2019                
WISEA     201833.67 -141720.3                                                 9.0   999   99    18.80 299   399   499   599    Ks         17.17 15.00 899   999   18.96 15.03 3999  4999        9    9    0.03 9    9    9    9    0.04 0.02 9    9    0.33 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
CWISEP    203821.53 -064930.9                                                 9.5   -1.21 99    19.35 299   399   499   599               17.88 15.62 899   999   19.33 15.96 3999  4999        0.71 9    0.14 9    9    9    9    0.09 0.02 9    9    0.42 0.06 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  VISTA_VHS                                         Meisner_2020a                   
WISEPC    205628.90 +145953.3                                                 10.0  0.74  19.77 19.43 19.96 20.01 14.87 14.00  NY         16.03 13.92 899   999   17.50 13.93 11.77 4999   TW   0.03 0.05 0.04 0.04 0.06 0.12 0.15 0.03 0.02 9    9    0.10 0.02 0.08 9     Cushing_2011                             Cushing_2011                Kirkpatrick_2021a                  Leggett_2013 Leggett_2017 Leggett_2019            Kirkpatrick_2019                
CWISE     205701.64 -170407.3                                                 8.5   999   19.62 18.58 299   399   499   599               17.10 15.19 899   999   18.48 15.20 3999  4999        9    0.08 0.02 9    9    9    9    0.05 0.02 9    9    0.21 0.04 9    9     Kirkpatrick_2021a                        Kirkpatrick_2021a                                              Kirkpatrick_2021a VISTA_VHS                       Kirkpatrick_2021a               
WISEA     205921.85 +662725.2                                                 8.0   999   99    18.93 299   19.74 499   599               17.41 15.53 899   999   18.70 15.65 3999  4999        9    9    0.05 9    0.06 9    9    0.04 0.02 9    9    0.15 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
CWISEP    210007.87 -293139.8                                                 9.5   -1.79 99    21.31 299   399   499   599               18.35 15.96 899   999   1999  15.89 3999  4999        1.00 9    0.12 9    9    9    9    0.16 0.02 9    9    9    0.06 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Kirkpatrick_2021a                                 Meisner_2020a                   
WISE      210200.15 -442919.5                                                 9.0   -0.16 99    18.30 18.58 18.99 499   599    Ks         16.33 14.22 899   999   16.70 14.16 3999  4999        0.04 9    0.04 0.07 0.26 9    9    0.04 0.02 9    9    0.04 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Tinney_2014                        VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2011                
WISE      210529.08 -623558.7                                                 1.5   999   17.96 16.64 15.91 15.77 499   599    Ks         699   799   899   999   14.80 13.90 3999  4999        9    0.03 0.01 0.03 0.03 9    9    9    9    9    9    0.01 0.01 9    9     Luhman_2014                              Luhman_2014                                                    VISTA_VHS Meisner_2023                                                            
WISEA     211456.86 -180519.0                                                 8.0   -1.15 19.46 18.34 299   399   499   599               16.79 14.94 899   999   18.28 15.01 3999  4999        0.39 0.08 0.06 9    9    9    9    0.03 0.02 9    9    0.17 0.03 9    9     Meisner_2020b                            Meisner_2020b               Kirkpatrick_2021a                  VISTA_VHS                                         Meisner_2020b                   
CWISE     212342.88 +655615.6     Gaia DR3 2220815923910913920B               5.0   -3.66 99    199   299   399   499   599               699   799   899   999   18.27 16.34 3999  4999        0.01 9    9    9    9    9    9    9    9    9    9    0.10 0.05 9    9     Rothermich_2024                          Rothermich_2024             Gaia                                                                                                                 
WISEA     212510.91 -730758.8                                                 8.0   999   19.58 18.76 299   399   499   599               17.37 15.56 899   999   18.28 15.60 3999  4999        9    0.16 0.14 9    9    9    9    0.04 0.02 9    9    0.14 0.04 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
CWISEP    213249.05 +690113.7                                                 8.5   999   99    19.45 299   399   499   599               17.24 15.27 899   999   17.81 15.17 3999  4999        9    9    0.04 9    9    9    9    0.07 0.02 9    9    0.07 0.02 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
WISEPA    213456.73 -713743.6                                                 9.0   0.19  19.88 19.80 19.70 399   499   599               16.17 13.96 899   999   17.58 13.96 13.15 4999   TW   0.07 0.21 0.10 0.15 9    9    9    0.03 0.02 9    9    0.09 0.01 0.19 9     Kirkpatrick_2011                         Kirkpatrick_2011            Tinney_2014                        VISTA_VHS Kirkpatrick_2011                        Kirkpatrick_2019                
WISEA     213810.99 +373312.9                                                 6.5   999   99    199   299   399   499   599               17.28 15.89 899   999   17.51 15.78 3999  4999        9    9    9    9    9    9    9    0.04 0.02 9    9    0.07 0.04 9    9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
CWISEP    213838.74 -313808.5                                                 8.0   999   19.55 18.55 299   399   499   599               16.92 15.14 899   999   17.76 15.14 3999  4999        9    0.04 0.07 9    9    9    9    0.05 0.02 9    9    0.10 0.04 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
CWISEP    213930.45 +042721.6                                                 9.0   -1.86 99    20.44 299   399   499   599               17.92 15.75 899   999   1999  15.84 3999  4999        0.60 9    0.10 9    9    9    9    0.10 0.02 9    9    9    0.06 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Meisner_2020a                                     Meisner_2020a                   
WISEA     214025.23 -332707.4                                                 8.5   999   99    19.96 299   399   499   599               18.13 16.12 899   999   18.93 16.13 3999  4999   L21  9    9    0.26 9    9    9    9    0.08 0.02 9    9    0.29 0.08 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
ULAS      214638.83 -001038.7     GJ 1263B, Wolf 940B                         8.5   -0.46 19.02 18.18 18.77 18.97 15.38 599               16.39 14.42 15.38 14.36 16.51 14.38 3999  4999        0    0.08 0.03 0.03 0.06 0.11 9    0.02 0.02 0.15 0.08 0.04 0.02 9    9     Burningham_2009                          Cushing_2011                Gaia                               Burningham_2009                                   Kirkpatrick_2019                
WISE      215018.99 -752054.6     SIPS J2150-7520B, 2MASS 21501592-7520367    8.0   -1.92 18.53 18.10 299   399   499   599               17.01 15.6  899   999   17.82 15.78 3999  4999        0.02 0.13 0.10 9    9    9    9    0.03 0.02 9    9    0.09 0.04 9    9     Faherty_2020                             Faherty_2020                Gaia                               VISTA_VHS                                         Faherty_2020                    
CWISEP    215841.50 +732842.7                                                 8.0   999   99    19.13 299   399   499   599               16.93 15.16 899   999   17.57 15.04 3999  4999        9    9    0.60 9    9    9    9    0.05 0.02 9    9    0.06 0.02 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
WISEA     215949.54 -480855.2                                                 9.0   -0.66 99    18.84 19.25 399   499   599               16.84 14.58 899   999   17.97 14.66 3999  4999        0.07 9    0.10 0.12 9    9    9    0.05 0.02 9    9    0.13 0.02 9    9     Tinney_2018                              Tinney_2018                 Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2019                
WISEA     220304.18 +461923.4                                                 8.0   -0.62 99    18.57 299   399   499   599               16.37 14.65 899   999   17.67 14.68 3999  4999        0.10 9    0.02 9    9    9    9    0.01 0.02 9    9    0.08 0.02 9    9     Martin_2018                              Martin_2018                 Kirkpatrick_2021a                  Martin_2018                                       Kirkpatrick_2019                
WISEAR    220746.67 -503631.7                                                 7.5   999   99    199   299   399   499   599               17.66 16.00 899   999   18.88 16.01 3999  4999        9    9    9    9    9    9    9    0.05 0.02 9    9    0.27 0.07 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
WISE      220905.73 +271143.9                                                 10.0  1.04  23.04 22.94 22.48 399   499   599               17.82 14.74 899   999   18.52 14.74 12.34 4999   TW   0.03 0.12 0.19 0.21 9    9    9    0.09 0.03 9    9    0.20 0.02 0.12 9     Cushing_2014                             Cushing_2014                Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
WISE      221216.33 -693121.6                                                 9.0   -0.47 20.28 19.74 20.23 399   499   599               17.36 14.97 899   999   18.39 15.03 3999  4999        0.05 0.10 0.10 0.10 9    9    9    0.06 0.02 9    9    0.14 0.02 9    9     Schneider_2015                           Schneider_2015              Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
CWISE     221706.28 -145437.6                                                 5.5   999   99    20.66 20.87 399   499   599               699   799   899   999   17.43 15.78 3999  4999        9    9    0.02 0.06 9    9    9    9    0.15 9    9    0.08 0.06 9    9     Meisner_2021                             Meisner_2021                                                   Meisner_2023                                                                      
WISEA     221841.38 +143003.4                                                 7.5   999   99    19.16 299   20.13 499   599               16.90 15.28 899   999   17.29 15.21 3999  4999        9    9    0.05 9    0.19 9    9    0.03 0.02 9    9    0.06 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
WISEA     221859.33 +114644.4                                                 7.5   999   99    17.96 299   18.95 499   599               16.49 14.89 899   999   17.82 15.03 3999  4999        9    9    0.03 9    0.05 9    9    0.02 0.02 9    9    0.10 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  Meisner_2024RN                                    Meisner_2020b                   
WISE      222055.31 -362817.4                                                 10.0  -0.10 20.91 20.64 20.96 21.33 499   599    NY         17.20 14.74 899   999   18.29 14.81 3999  4999        0.05 0.09 0.05 0.08 0.15 9    9    0.06 0.02 9    9    0.15 0.02 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  Leggett_2013                                      Kirkpatrick_2019                
2MASS     222828.89 -431026.2                                                 6.0   -0.18 99    15.29 15.36 15.39 499   599    Ks         14.45 13.35 899   999   15.16 13.36 11.75 4999   TW   0.06 9    0.01 0.12 0.05 9    9    0.02 0.02 9    9    0.02 0.01 0.08 9     Burgasser_2003                           Burgasser_2006              Kirkpatrick_2021a                  VISTA_VHS 2MASS                                   Kirkpatrick_2019                
CWISEP    223022.60 +254907.5                                                 11.0  -0.73 99    22.99 299   399   499   599               19.12 16.29 899   999   18.67 16.23 3999  4999        0.50 9    0.20 9    9    9    9    0.29 0.03 9    9    0.22 0.08 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Leggett_2021                                      Meisner_2020a                   
CWISEP    223138.55 -383057.2                                                 8.5   999   99    19.69 299   399   499   599               18.02 16.10 899   999   19.49 16.23 3999  4999        9    9    0.13 9    9    9    9    0.10 0.02 9    9    0.43 0.08 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
WISEA     223204.53 -573010.4                                                 9.0   -1.43 99    18.98 19.2  399   499   599               17.44 15.18 899   999   17.68 15.14 12.52 4999   TW   0.15 9    0.07 0.10 9    9    9    0.07 0.02 9    9    0.08 0.03 0.12 9     Tinney_2018                              Tinney_2018                 Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2019                
WISEA     224319.56 -145857.3                                                 10.0  999   21.16 20.75 299   20.65 499   599               17.77 15.34 899   999   18.44 15.40 3999  4999        9    0.34 0.10 9    0.20 9    9    0.06 0.02 9    9    0.21 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  Leggett_2021 Meisner_2024RN                       Meisner_2020b                   
CWISEP    224916.17 +371551.4                                                 9.5   999   99    21.89 299   399   499   599               18.53 16.20 899   999   19.55 16.40 3999  4999        9    9    0.10 9    9    9    9    0.14 0.02 9    9    0.46 0.09 9    9     Meisner_2020a                            Meisner_2020a                                                  Leggett_2021                                      Meisner_2020a                   
CWISEP    225059.28 -432057.2                                                 8.0   999   99    19.75 299   399   499   599               18.03 16.15 899   999   18.49 16.38 3999  4999        9    9    0.11 9    9    9    9    0.10 0.02 9    9    0.17 0.08 9    9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
CWISEP    225109.50 -074037.7                                                 8.0   999   19.44 18.47 299   399   499   599               16.87 15.10 899   999   17.86 15.20 13.94 4999        9    0.11 0.03 0.08 9    9    9    0.05 0.02 9    9    0.12 0.04 0.23 9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
WISEA     225404.16 -265257.5                                                 9.5   999   99    20.08 299   399   499   599               17.47 15.20 899   999   18.49 15.37 13.02 4999   TW   9    9    0.18 9    9    9    9    0.05 0.02 9    9    0.21 0.04 0.17 9     Meisner_2020b                            Meisner_2020b                                                  Kirkpatrick_2021a                                 Meisner_2020b                   
CWISE     225525.22 –302320.8     LP 933–24C                                  8.0   -2.75 19.40 18.15 18.66 18.29 499   599    Ks         699   799   899   999   19.01 16.24 3999  4999        0.01 0.05 0.02 0.05 0.08 9    9    9    9    9    9    0.33 0.09 9    9     Meisner_2021                             Meisner_2021                Gaia                               VISTA_VIKING                                                                      
CWISEP    225628.97 +400227.3                                                 11.0  0.04  99    21.70 299   399   499   599               18.82 15.81 899   999   18.77 15.86 3999  4999        0.23 9    0.41 9    9    9    9    0.23 0.02 9    9    0.21 0.05 9    9     Meisner_2020a                            Meisner_2020a               Kirkpatrick_2021a                  Meisner_2020a                                     Meisner_2020a                   
CWISEP    230158.30 -645858.3                                                 8.5   999   99    20.51 299   399   499   599               17.27 15.36 899   999   18.09 15.29 13.01 4999   TW   9    9    0.22 9    9    9    9    0.06 0.02 9    9    0.11 0.03 0.20 9     Meisner_2020a                            Meisner_2020a                                                  VISTA_VHS                                         Meisner_2020a                   
ULAS      230601.02 +130225.0                                                 6.5   -2.28 18.74 17.57 18    18.03 499   599               16.49 15.11 899   999   17.58 15.14 3999  4999        0.13 0.04 0.02 0.03 0.03 9    9    0.02 0.02 9    9    0.08 0.03 9    9     Burningham_2010b                         Burningham_2010b            Kirkpatrick_2012                   Burningham_2010b                                  Griffith_2012                   
WISEA     230930.58 +145633.1                                                 7.0   999   99    17.75 299   399   499   599               16.87 15.46 899   999   18.21 15.60 3999  4999        9    9    0.04 9    9    9    9    0.03 0.02 9    9    0.14 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                  UKIDSS_UHS                                        Meisner_2020b                   
ULAS      231557.61 +132256.2                                                 6.5   999   18.84 17.71 18.16 18.14 499   599               699   799   899   999   17.29 15.48 3999  4999        9    0.05 0.05 0.05 0.03 9    9    9    9    9    9    0.06 0.04 9    9     Burningham_2010b                         Burningham_2010b                                               Burningham_2010b                                                                  
WISEPC    231939.13 -184404.3                                                 7.5   -0.46 18.61 17.57 18.00 18.60 499   599    Ks         15.92 13.95 899   999   16.84 13.93 3999  4999        0.07 0.04 0.03 0.05 0.28 9    9    0.03 0.02 9    9    0.05 0.03 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2019                
SDSS      232035.10 +144828.9                                                 6.0   -1.88 17.94 16.76 17.11 17.25 499   599               15.64 14.38 899   999   16.52 14.43 3999  4999        0.23 0.03 0.02 0.04 0.10 9    9    0.03 0.03 9    9    0.03 0.03 9    9     Burningham_2010b Scholz_2010b            Murray_2011                 Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
ULAS      232123.79 +135454.9                                                 7.5   -0.41 17.65 16.69 17.09 17.36 499   599               15.86 14.19 899   999   16.87 14.22 3999  4999        0.06 0.03 0.02 0.06 0.10 9    9    0.02 0.02 9    9    0.04 0.03 9    9     Scholz_2010b Burningham_2010b            Burningham_2010b            Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
WISEPC    232519.54 -410534.9                                                 9.0   0.16  20.10 19.53 19.78 20.88 499   599               16.26 14.09 899   999   17.39 14.21 3999  4999        0.08 0.12 0.08 0.09 0.30 9    9    0.03 0.02 9    9    0.09 0.02 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Tinney_2014                        VISTA_VHS Leggett_2017                            Kirkpatrick_2019                
ULAS      232600.40 +020139.2                                                 8.0   -1.71 19.40 17.98 18.46 18.41 499   599               16.88 15.44 899   999   17.85 15.55 3999  4999        0.15 0.08 0.04 0.12 0.20 9    9    0.04 0.03 9    9    0.10 0.05 9    9     Burningham_2013                          Burningham_2013             Kirkpatrick_2021a                  UKIDSS_LAS                                        Kirkpatrick_2019                
ULAS      232802.03 +134544.8                                                 7.0   -1.96 18.76 17.75 18.17 18.29 499   599               699   799   899   999   17.67 15.38 3999  4999        0.15 0.07 0.02 0.02 0.02 9    9    9    9    9    9    0.09 0.04 9    9     Burningham_2010b                         Burningham_2010b            Kirkpatrick_2012                   Burningham_2010b                                                                  
WISE      233226.49 -432510.6                                                 9.0   -1.07 99    19.36 19.57 399   499   599               17.27 15.01 899   999   18.47 15.06 3999  4999        0.07 9    0.07 0.15 9    9    9    0.06 0.02 9    9    0.19 0.03 9    9     Kirkpatrick_2012                         Kirkpatrick_2012            Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2019                
CWISE     233531.55 +014219.6     GJ 900D                                     9.0   -1.60 99    19.53 299   399   499   599               699   799   899   999   18.83 15.90 12.81 4999   TW   0.01 9    0.20 9    9    9    9    9    9    9    9    0.26 0.07 0.20 9     Rothermich_2024                          Rothermich_2024             Gaia                               TW from UKIDSS_LAS image                                                          
WISEA     233816.47 -732929.7                                                 9.0   999   20.39 19.30 299   399   499   599               17.63 15.53 899   999   18.92 15.49 3999  4999        9    0.18 0.13 9    9    9    9    0.05 0.02 9    9    0.22 0.03 9    9     Meisner_2020b                            Meisner_2020b                                                  VISTA_VHS                                         Meisner_2020b                   
ULAS      234228.96 +085620.1                                                 6.5   -2.00 17.42 16.37 16.73 16.98 499   599               15.29 13.99 899   999   16.05 13.95 3999  4999        0.15 0.02 0.02 0.03 0.07 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Scholz_2010b                             Mace_2013a                  Kirkpatrick_2019                   UKIDSS_LAS                                        Kirkpatrick_2019                
WISEPA    234351.20 -741847.0                                                 6.0   -1.08 17.08 15.76 16.14 16.06 499   599    Ks         15.04 13.75 899   999   15.60 13.74 12.92 4999   TW   0.08 0.01 0.01 0.04 0.05 9    9    0.02 0.02 9    9    0.02 0.01 0.22 9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  VISTA_VHS Kirkpatrick_2019                        Kirkpatrick_2019                
WISEPC    234446.25 +103415.8                                                 9.0   -0.84 19.88 18.84 19.07 399   499   599               16.73 14.91 899   999   17.93 14.95 3999  4999        0.08 0.12 0.09 0.11 9    9    9    0.04 0.02 9    9    0.12 0.03 9    9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                  UKIDSS_LAS Kirkpatrick_2021a                      Kirkpatrick_2019                
WISEA     235120.62 -700025.8                                                 10.5  999   99    199   299   399   499   599               18.42 15.71 899   999   19.44 15.63 13.02 4999   TW   9    9    9    9    9    9    9    0.11 0.02 9    9    0.34 0.04 0.14 9     Meisner_2020b                            Leggett_2021                                                                                                     Meisner_2020b                   
CWISEP    235130.42 -185800.2                                                 8.5   999   99    19.38 299   399   499   599               17.62 15.59 899   999   17.65 15.46 3999  4999        9    9    0.04 9    9    9    9    0.09 0.02 9    9    0.10 0.04 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
WISEA     235402.79 +024014.1                                                 11.0  0.58  99    22.72 22.53 399   499   599               18.11 15.01 899   999   18.05 15.02 3999  4999        0.05 9    0.13 0.28 9    9    9    0.11 0.02 9    9    0.14 0.03 9    9     Schneider_2015                           Schneider_2015              Kirkpatrick_2021a                  Leggett_2017                                      Kirkpatrick_2019                
WISEA     235456.63 -481440.1                                                 9.5   999   99    199   299   399   499   599               18.09 15.85 899   999   18.40 15.96 3999  4999        0    9    9    9    9    9    9    0.08 0.02 9    9    0.15 0.05 9    9     Meisner_2020b                            Meisner_2020b                                                                                                    Meisner_2020b                   
CWISEP    235547.99 +380438.9                                                 10.0  999   99    20.28 299   399   499   599               18.44 15.93 899   999   19.33 15.94 3999  4999        9    9    0.10 9    9    9    9    0.26 0.03 9    9    0.36 0.05 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
CWISEP    235644.78 -481456.3                                                 10.5  999   99    21.77 299   399   499   599               18.73 16.04 899   999   18.84 16.07 3999  4999        9    9    0.28 9    9    9    9    0.22 0.02 9    9    0.21 0.06 9    9     Meisner_2020a                            Meisner_2020a                                                  Meisner_2020a                                     Meisner_2020a                   
WISEPA    235716.49 +122741.8                                                 6.0   -1.04 17.34 16.10 16.49 16.52 499   599               15.26 14.10 899   999   15.89 14.10 3999  4999        0.11 0.02 0.01 0.03 0.04 9    9    0.02 0.02 9    9    0.03 0.02 9    9     Mace_2013a                               Mace_2013a                  Kirkpatrick_2021a                   UKIDSS_LAS                                        Kirkpatrick_2019               
WISEPA    235941.07 -733504.8                                                 5.5   -0.31 99    16.10 299   399   499   599               14.47 13.38 899   999   15.23 13.38 11.59 4999        0.14 9    0.10 9    9    9    9    0.02 0.02 9    9    0.02 0.01 0.14 9     Kirkpatrick_2011                         Kirkpatrick_2011            Kirkpatrick_2021a                   Faherty_2012                                      Kirkpatrick_2021a              
        
